A QoS Aware Approach to Service-Oriented Communication in Future Automotive Networks

Service-Oriented Architecture (SOA) is about to enter automotive networks based on the SOME/IP middleware and an Ethernet high-bandwidth communication layer. It promises to meet the growing demands on connectivity and flexibility for software components in modern cars. Largely heterogeneous service requirements and time-sensitive network functions make Quality-of-Service (QoS) agreements a vital building block within future automobiles. Existing middleware solutions, however, do not allow for a dynamic selection of QoS. This paper presents a service-oriented middleware for QoS aware communication in future cars. We contribute a protocol for dynamic QoS negotiation along with a multi-protocol stack, which supports the different communication classes as derived from a thorough requirements analysis. We validate the feasibility of our approach in a case study and evaluate its performance in a simulation model of a realistic in-car network. Our findings indicate that QoS aware communication can indeed meet the requirements, while the impact of the service negotiations and setup times of the network remain acceptable provided the cross-traffic during negotiations stays below 70% of the available bandwidth.

==> results/alltypes/AVB.csv <==
0.001022069045,0.000022069044999999
0.002023390799,0.000023390798999999
0.003026254148,0.000026254148
0.004023920678,0.000023920677999999
0.005023136678,0.000023136677999999
0.006022352678,0.000022352678
0.007021568678,0.000021568677999999
0.008018242891,0.000018242890999999
0.009028468347,0.000028468346999999
0.010020373053,0.000020373053
0.011019589053,0.000019589052999999
0.012029071196,0.000029071195999999
0.013028287196,0.000028287195999999
0.014027503196,0.000027503196
0.015023722561,0.000023722560999999
0.016017962416,0.000017962415999999
0.017029482416,0.000029482415999999
0.018019930745,0.000019930744999999
0.019018691379,0.000018691378999999
0.020017907379,0.000017907378999999
0.021028242464,0.000028242464
0.022027458464,0.000027458463999999
0.023019786629,0.000019786628999999
0.02402714402,0.000027144019999999
0.02502636002,0.000026360019999999
0.026020394234,0.000020394233999999
0.027020981234,0.000020981234
0.028022616206,0.000022616205999999
0.029024651365,0.000024651364999999
0.030022576163,0.000022576163
0.031021792163,0.000021792162999999
0.032026667473,0.000026667473
0.033026953706,0.000026953705999999
0.034024391502,0.000024391501999999
0.035025253225,0.000025253224999999
0.036022777719,0.000022777718999999
0.037023391972,0.000023391971999999
0.038029020069,0.000029020068999999
0.039017864,0.000017863999999999
0.040020407108,0.000020407107999999
0.041028457889,0.000028457889
0.042017864,0.000017863999999999
0.043022859316,0.000022859315999999
0.044018986515,0.000018986514999999
0.045023399562,0.000023399562
0.046022615562,0.000022615561999999
0.047021831562,0.000021831561999999
0.048023569935,0.000023569934999999
0.049025065174,0.000025065174
0.050026555469,0.000026555468999999
0.051027949331,0.000027949330999999
0.052022902546,0.000022902545999999
0.053020941823,0.000020941822999999
0.054020157823,0.000020157823
0.055023335184,0.000023335183999999
0.056020660385,0.000020660384999999
0.057029563656,0.000029563655999999
0.058028523383,0.000028523382999999
0.059027739383,0.000027739383
0.060026955383,0.000026955382999999
0.061026171383,0.000026171382999999
0.062025387383,0.000025387383
0.063025233737,0.000025233736999999
0.064017891403,0.000017891402999999
0.065027190179,0.000027190178999999
0.066026472121,0.000026472120999999
0.067027628044,0.000027628044
0.0680184793,0.000018479299999999
0.069025106143,0.000025106142999999
0.070019890147,0.000019890146999999
0.071018158771,0.000018158771
0.072024825348,0.000024825347999999
0.073029742604,0.000029742603999999
0.074028958604,0.000028958603999999
0.075018421372,0.000018421371999999
0.076029941372,0.000029941372
0.077025939339,0.000025939338999999
0.078025155339,0.000025155338999999
0.079024371339,0.000024371339
0.080023587339,0.000023587338999999
0.081022803339,0.000022803338999999
0.082022019339,0.000022019339
0.083021235339,0.000021235338999999
0.084020451339,0.000020451338999999
0.08502648096,0.000026480959999999
0.08602569696,0.000025696959999999
0.087029271651,0.000029271650999999
0.088028487651,0.000028487651
0.089027703651,0.000027703650999999
0.090023229886,0.000023229886
0.091027191235,0.000027191235
0.092025530914,0.000025530914
0.093019472185,0.000019472184999999
0.094021500493,0.000021500492999999
0.095018533424,0.000018533424
0.096028287563,0.000028287562999999
0.097022368395,0.000022368395
0.098020856027,0.000020856026999999
0.099024539361,0.000024539360999999
0.100022960394,0.000022960394
0.101027991037,0.000027991036999999
0.10202605368,0.000026053679999999
0.103020679593,0.000020679592999999
0.104019895593,0.000019895593
0.105019111593,0.000019111592999999
0.106018327593,0.000018327592999999
0.107025507179,0.000025507179
0.10802825481,0.000028254809999999
0.10902747081,0.000027470809999999
0.11002668681,0.000026686809999999
0.111028654662,0.000028654661999999
0.112018674199,0.000018674198999999
0.113017890199,0.000017890198999999
0.114017864,0.000017863999999999
0.115025339259,0.000025339258999999
0.116023052688,0.000023052687999999
0.117022268688,0.000022268687999999
0.118021484688,0.000021484688
0.119020700688,0.000020700687999999
0.120019916688,0.000019916687999999
0.121019132688,0.000019132688
0.122018348688,0.000018348687999999
0.123029868688,0.000029868688
0.124029084688,0.000029084687999999
0.125028300688,0.000028300687999999
0.126027516688,0.000027516688
0.127026732688,0.000026732687999999
0.128025948688,0.000025948687999999
0.129025164688,0.000025164688
0.130018915929,0.000018915928999999
0.131028803334,0.000028803333999999
0.132028019334,0.000028019333999999
0.133027235334,0.000027235333999999
0.134026451334,0.000026451334
0.135021372132,0.000021372131999999
0.136025246111,0.000025246110999999
0.137024462111,0.000024462111
0.138026014466,0.000026014465999999
0.139025230466,0.000025230465999999
0.140024446466,0.000024446465999999
0.141023662466,0.000023662465999999
0.14202378061,0.00002378061
0.143020561587,0.000020561587
0.144019558765,0.000019558764999999
0.145018774765,0.000018774764999999
0.146017990765,0.000017990765
0.147026710413,0.000026710412999999
0.148018567322,0.000018567322
0.149030087322,0.000030087321999999
0.150029303322,0.000029303322
0.151017864,0.000017863999999999
0.152024374731,0.000024374731
0.153019284001,0.000019284000999999
0.154026788921,0.000026788921
0.155027970743,0.000027970742999999
0.156028011487,0.000028011486999999
0.157027227487,0.000027227487
0.158026443487,0.000026443486999999
0.159027813442,0.000027813441999999
0.160026946112,0.000026946111999999
0.161026162112,0.000026162111999999
0.162025378112,0.000025378111999999
0.163024594112,0.000024594111999999
0.164023810112,0.000023810111999999
0.165019261301,0.000019261301
0.166018477301,0.000018477300999999
0.167026239084,0.000026239084
0.168017864,0.000017863999999999
0.169017864,0.000017863999999999
0.1700293747,0.000029374699999999
0.171019225927,0.000019225926999999
0.172026326259,0.000026326259
0.173025542259,0.000025542258999999
0.174022061748,0.000022061747999999
0.175020846496,0.000020846496
0.176018377611,0.000018377610999999
0.177029897611,0.000029897610999999
0.178029113611,0.000029113610999999
0.179028329611,0.000028329610999999
0.180027545611,0.000027545610999999
0.181026761611,0.000026761611
0.182025977611,0.000025977610999999
0.183025193611,0.000025193610999999
0.184024409611,0.000024409611
0.185023625611,0.000023625610999999
0.186022841611,0.000022841610999999
0.187029184391,0.000029184390999999
0.188020771155,0.000020771154999999
0.189019987155,0.000019987155
0.190024424142,0.000024424141999999
0.191023640142,0.000023640141999999
0.192020310061,0.000020310061
0.193021039595,0.000021039595
0.194018427755,0.000018427754999999
0.195029947755,0.000029947754999999
0.196027338594,0.000027338593999999
0.197028361713,0.000028361712999999
0.198022496214,0.000022496214
0.199029091828,0.000029091828
0.20002872545,0.000028725449999999
0.20102794145,0.000027941449999999
0.20202715745,0.000027157449999999
0.20302637345,0.000026373449999999
0.204021156205,0.000021156204999999
0.205025234537,0.000025234536999999
0.206024450537,0.000024450537
0.207017864,0.000017863999999999
0.208028286396,0.000028286395999999
0.209026876475,0.000026876474999999
0.210017864,0.000017863999999999
0.211020219339,0.000020219338999999
0.212029683157,0.000029683156999999
0.213026643498,0.000026643497999999
0.214029006129,0.000029006128999999
0.21502951214,0.00002951214
0.216018386117,0.000018386116999999
0.217019314359,0.000019314359
0.218018530359,0.000018530358999999
0.219022542228,0.000022542227999999
0.220021758228,0.000021758228
0.221020974228,0.000020974227999999
0.222020190228,0.000020190227999999
0.223019406228,0.000019406228
0.224023153037,0.000023153037
0.225029411325,0.000029411324999999
0.226021005892,0.000021005891999999
0.227029184834,0.000029184833999999
0.228028400834,0.000028400834
0.229020896345,0.000020896345
0.230018915386,0.000018915386
0.231018131386,0.000018131385999999
0.232022421273,0.000022421273
0.233027068317,0.000027068316999999
0.234022221977,0.000022221976999999
0.235029213251,0.000029213250999999
0.236027730507,0.000027730507
0.237017864,0.000017863999999999
0.238019898404,0.000019898403999999
0.239017864,0.000017863999999999
0.240024801127,0.000024801126999999
0.241019366968,0.000019366967999999
0.242025394569,0.000025394568999999
0.243029392922,0.000029392922
0.24402275159,0.00002275159
0.245028284139,0.000028284138999999
0.246027500139,0.000027500138999999
0.247019104342,0.000019104342
0.248027388482,0.000027388482
0.249024490417,0.000024490416999999
0.2500287316,0.0000287316
0.251023340764,0.000023340763999999
0.252019137808,0.000019137808
0.253018353808,0.000018353807999999
0.254029873808,0.000029873808
0.255018104536,0.000018104536
0.256028546748,0.000028546748
0.257024186525,0.000024186524999999
0.258029747738,0.000029747737999999
0.259021987739,0.000021987738999999
0.26001857482,0.000018574819999999
0.261029912132,0.000029912131999999
0.262017864,0.000017863999999999
0.26302607891,0.000026078909999999
0.264028662218,0.000028662218
0.265027878218,0.000027878217999999
0.266027094218,0.000027094217999999
0.267026310218,0.000026310218
0.268025526218,0.000025526217999999
0.269024742218,0.000024742217999999
0.270026831794,0.000026831793999999
0.271026047794,0.000026047793999999
0.272025263794,0.000025263793999999
0.273018760643,0.000018760642999999
0.274021680802,0.000021680801999999
0.275025919449,0.000025919448999999
0.276027898482,0.000027898482
0.277028746288,0.000028746288
0.278029870763,0.000029870762999999
0.279029086763,0.000029086762999999
0.280028302763,0.000028302763
0.281027518763,0.000027518762999999
0.28202130268,0.00002130268
0.28302121494,0.000021214939999999
0.28402043094,0.000020430939999999
0.28501964694,0.000019646939999999
0.28601886294,0.00001886294
0.28701807894,0.000018078939999999
0.28802959894,0.00002959894
0.28902881494,0.000028814939999999
0.29002803094,0.000028030939999999
0.29102724694,0.00002724694
0.29202646294,0.000026462939999999
0.29302567894,0.000025678939999999
0.29402489494,0.00002489494
0.29502411094,0.000024110939999999
0.29602332694,0.000023326939999999
0.29702254294,0.000022542939999999
0.29802175894,0.000021758939999999
0.299028270079,0.000028270079
0.300030052649,0.000030052648999999
0.301022161774,0.000022161773999999
0.302017864,0.000017863999999999
0.303026931039,0.000026931038999999
0.304026147039,0.000026147038999999
0.305025363039,0.000025363039
0.306024579039,0.000024579038999999
0.307027271631,0.000027271630999999
0.308026487631,0.000026487630999999
0.309025703631,0.000025703631
0.310024919631,0.000024919630999999
0.311024135631,0.000024135630999999
0.312026535101,0.000026535100999999
0.313025751101,0.000025751101
0.314024967101,0.000024967100999999
0.315024183101,0.000024183100999999
0.316020196856,0.000020196855999999
0.317022677868,0.000022677868
0.318021893868,0.000021893867999999
0.319022953586,0.000022953585999999
0.320017864,0.000017863999999999
0.321018260251,0.000018260250999999
0.322017864,0.000017863999999999
0.323029177365,0.000029177365
0.324028393365,0.000028393364999999
0.325020898943,0.000020898942999999
0.326019149266,0.000019149265999999
0.327025001819,0.000025001819
0.328024217819,0.000024217818999999
0.329023433819,0.000023433818999999
0.330027239054,0.000027239053999999
0.331028812478,0.000028812477999999
0.332028028478,0.000028028477999999
0.333027244478,0.000027244477999999
0.334026460478,0.000026460478
0.335025676478,0.000025676477999999
0.336029382731,0.000029382730999999
0.337029414496,0.000029414495999999
0.338028690108,0.000028690108
0.339020676017,0.000020676016999999
0.340019892017,0.000019892016999999
0.341028865955,0.000028865955
0.342029424155,0.000029424154999999
0.343025685147,0.000025685146999999
0.344020902202,0.000020902201999999
0.345027452283,0.000027452283
0.346026668283,0.000026668282999999
0.347027806171,0.000027806170999999
0.348021654253,0.000021654252999999
0.349028091435,0.000028091434999999
0.350027307435,0.000027307434999999
0.351026523435,0.000026523434999999
0.352017864,0.000017863999999999
0.353026702026,0.000026702026
0.354025320246,0.000025320246
0.355024652356,0.000024652356
0.356029267209,0.000029267209
0.357028483209,0.000028483208999999
0.358021610181,0.000021610180999999
0.359017864,0.000017863999999999
0.360028483301,0.000028483301
0.361020936224,0.000020936223999999
0.362020915302,0.000020915301999999
0.363020131302,0.000020131302
0.364019347302,0.000019347301999999
0.365018563302,0.000018563301999999
0.366018612812,0.000018612811999999
0.367025622778,0.000025622778
0.368028908429,0.000028908428999999
0.369017864,0.000017863999999999
0.370028890176,0.000028890175999999
0.371028106176,0.000028106175999999
0.372022263037,0.000022263037
0.37302612931,0.00002612931
0.37402534531,0.000025345309999999
0.37502456131,0.000024561309999999
0.37602377731,0.00002377731
0.377022977322,0.000022977322
0.378025339033,0.000025339032999999
0.379025865614,0.000025865613999999
0.380025081614,0.000025081613999999
0.381020643725,0.000020643724999999
0.382028137023,0.000028137023
0.383022752422,0.000022752421999999
0.384022007894,0.000022007894
0.385017864,0.000017863999999999
0.386025383488,0.000025383487999999
0.387027979459,0.000027979458999999
0.388027348066,0.000027348065999999
0.389023039714,0.000023039714
0.390022255714,0.000022255713999999
0.391021471714,0.000021471713999999
0.392020687714,0.000020687714
0.393026925644,0.000026925643999999
0.394027461904,0.000027461903999999
0.395026677904,0.000026677903999999
0.396025893904,0.000025893903999999
0.397025109904,0.000025109903999999
0.398024325904,0.000024325904
0.399023541904,0.000023541903999999
0.400022757904,0.000022757903999999
0.401019562801,0.000019562800999999
0.402019880727,0.000019880727
0.403019096727,0.000019096726999999
0.404018312727,0.000018312726999999
0.405018919866,0.000018919865999999
0.406029452134,0.000029452133999999
0.407028668134,0.000028668133999999
0.408027884134,0.000027884133999999
0.409025753,0.000025752999999999
0.410019402515,0.000019402514999999
0.411028391514,0.000028391513999999
0.412029059301,0.000029059300999999
0.413020150516,0.000020150515999999
0.414019366516,0.000019366515999999
0.415021838899,0.000021838898999999
0.41602737242,0.000027372419999999
0.417026828237,0.000026828236999999
0.418024214673,0.000024214672999999
0.419025116535,0.000025116534999999
0.420024999335,0.000024999334999999
0.421024215335,0.000024215335
0.422024135087,0.000024135086999999
0.423027401212,0.000027401211999999
0.424021727303,0.000021727302999999
0.425020943303,0.000020943303
0.426020159303,0.000020159302999999
0.427019375303,0.000019375302999999
0.428021024236,0.000021024235999999
0.429020240236,0.000020240236
0.430019456236,0.000019456235999999
0.431018672236,0.000018672235999999
0.432017888236,0.000017888236
0.433029408236,0.000029408235999999
0.434028624236,0.000028624236
0.435027840236,0.000027840235999999
0.436026448167,0.000026448166999999
0.437025664167,0.000025664167
0.438029406295,0.000029406294999999
0.439025653722,0.000025653722
0.440026485878,0.000026485877999999
0.441025701878,0.000025701877999999
0.442024917878,0.000024917878
0.443024133878,0.000024133877999999
0.444023349878,0.000023349877999999
0.445024247044,0.000024247044
0.446023486762,0.000023486761999999
0.447029145357,0.000029145356999999
0.448018663418,0.000018663417999999
0.449019733931,0.000019733930999999
0.450022438585,0.000022438584999999
0.451021654585,0.000021654584999999
0.452020870585,0.000020870584999999
0.45301882115,0.000018821149999999
0.454026711575,0.000026711574999999
0.455025825772,0.000025825771999999
0.45602584096,0.000025840959999999
0.45702505696,0.000025056959999999
0.458025444925,0.000025444924999999
0.459025097545,0.000025097544999999
0.460024313545,0.000024313544999999
0.461029630572,0.000029630571999999
0.462021704164,0.000021704163999999
0.463020920164,0.000020920163999999
0.464020136164,0.000020136164
0.465024890605,0.000024890604999999
0.466029965172,0.000029965171999999
0.467029181172,0.000029181172
0.468028352242,0.000028352241999999
0.469021964466,0.000021964465999999
0.470022888315,0.000022888314999999
0.471024160259,0.000024160259
0.472028123902,0.000028123901999999
0.473027368499,0.000027368498999999
0.474022081065,0.000022081064999999
0.475023393899,0.000023393898999999
0.476030134401,0.000030134400999999
0.477026838454,0.000026838453999999
0.478024348784,0.000024348783999999
0.479023173133,0.000023173133
0.48002072483,0.000020724829999999
0.48101994083,0.000019940829999999
0.482022584229,0.000022584228999999
0.483030078617,0.000030078617
0.484027082367,0.000027082366999999
0.485026298367,0.000026298366999999
0.486025514367,0.000025514366999999
0.487024730367,0.000024730366999999
0.488023946367,0.000023946367
0.489023162367,0.000023162366999999
0.490022378367,0.000022378366999999
0.491021594367,0.000021594367
0.492020810367,0.000020810366999999
0.493020026367,0.000020026366999999
0.494026905232,0.000026905231999999
0.495025692198,0.000025692197999999
0.496030058957,0.000030058957
0.497022959477,0.000022959476999999
0.498028924208,0.000028924207999999
0.499021721636,0.000021721635999999
0.500020150203,0.000020150202999999
0.501018475189,0.000018475188999999
0.502029995189,0.000029995188999999
0.503029211189,0.000029211188999999
0.504027831348,0.000027831347999999
0.505018977388,0.000018977387999999
0.50602117896,0.000021178959999999
0.507026385963,0.000026385962999999
0.508025601963,0.000025601962999999
0.509024817963,0.000024817962999999
0.510024033963,0.000024033962999999
0.51102210068,0.000022100679999999
0.51202131668,0.000021316679999999
0.51302053268,0.000020532679999999
0.514029339123,0.000029339123
0.515020494993,0.000020494993
0.516030164178,0.000030164177999999
0.517029380178,0.000029380178
0.518024088828,0.000024088827999999
0.519025496006,0.000025496005999999
0.520021097108,0.000021097108
0.521019475875,0.000019475874999999
0.522021970817,0.000021970816999999
0.523021186817,0.000021186816999999
0.524020402817,0.000020402817
0.525020230757,0.000020230756999999
0.526019836277,0.000019836276999999
0.527019052277,0.000019052276999999
0.528029209562,0.000029209561999999
0.529028634241,0.000028634240999999
0.530028622569,0.000028622569
0.531028103343,0.000028103342999999
0.532027319343,0.000027319342999999
0.533027437796,0.000027437795999999
0.534026653796,0.000026653796
0.535025869796,0.000025869795999999
0.536025085796,0.000025085795999999
0.537026749558,0.000026749557999999
0.538024308334,0.000024308333999999
0.539022237704,0.000022237703999999
0.540021453704,0.000021453703999999
0.541020669704,0.000020669704
0.542019885704,0.000019885703999999
0.543019101704,0.000019101703999999
0.544020663179,0.000020663178999999
0.545022728195,0.000022728194999999
0.546024487207,0.000024487206999999
0.547026549998,0.000026549997999999
0.548023161362,0.000023161362
0.549025131212,0.000025131212
0.550026924365,0.000026924365
0.551026140365,0.000026140364999999
0.552025356365,0.000025356364999999
0.553024572365,0.000024572364999999
0.554023788365,0.000023788364999999
0.555018412533,0.000018412532999999
0.556024509501,0.000024509500999999
0.557023725501,0.000023725500999999
0.558027398676,0.000027398676
0.559026614676,0.000026614675999999
0.560021899211,0.000021899210999999
0.561020690376,0.000020690375999999
0.562027582839,0.000027582838999999
0.563026798839,0.000026798838999999
0.564026014839,0.000026014839
0.565025230839,0.000025230838999999
0.566024446839,0.000024446838999999
0.567023981082,0.000023981081999999
0.568024749701,0.000024749701
0.569023965701,0.000023965700999999
0.570019276242,0.000019276241999999
0.571018492242,0.000018492242
0.572022393357,0.000022393356999999
0.573023604212,0.000023604211999999
0.574019091924,0.000019091923999999
0.575021290972,0.000021290971999999
0.576022500492,0.000022500491999999
0.577024951811,0.000024951810999999
0.578027944389,0.000027944388999999
0.579027160389,0.000027160389
0.580026376389,0.000026376388999999
0.581029809674,0.000029809673999999
0.582021651868,0.000021651868
0.583027819677,0.000027819676999999
0.584028459576,0.000028459575999999
0.585023494176,0.000023494175999999
0.586029358529,0.000029358528999999
0.587023604302,0.000023604301999999
0.588022820302,0.000022820302
0.589022036302,0.000022036301999999
0.590020618597,0.000020618596999999
0.591025136716,0.000025136715999999
0.592030023387,0.000030023386999999
0.593028402198,0.000028402197999999
0.59402558139,0.000025581389999999
0.59502479739,0.00002479739
0.596018499302,0.000018499301999999
0.597024869876,0.000024869875999999
0.598024085876,0.000024085876
0.599023301876,0.000023301875999999
0.60002175928,0.000021759279999999
0.601020068784,0.000020068783999999
0.602019284784,0.000019284783999999
0.603018500784,0.000018500784
0.604030020784,0.000030020783999999
0.605029236784,0.000029236784
0.606028452784,0.000028452783999999
0.607027668784,0.000027668783999999
0.60801786409,0.000017864089999999
0.609027520328,0.000027520327999999
0.610018390499,0.000018390498999999
0.611029910499,0.000029910499
0.612029520548,0.000029520548
0.613026344775,0.000026344774999999
0.614027774186,0.000027774185999999
0.615026990186,0.000026990185999999
0.616022453644,0.000022453643999999
0.617021669644,0.000021669644
0.618028666888,0.000028666887999999
0.619024637007,0.000024637007
0.620024591428,0.000024591427999999
0.621029713395,0.000029713394999999
0.622023782589,0.000023782589
0.623018575289,0.000018575289
0.624030095289,0.000030095288999999
0.625029311289,0.000029311289
0.626021734771,0.000021734771
0.627024720007,0.000024720006999999
0.628024581763,0.000024581763
0.629023130682,0.000023130681999999
0.630025459295,0.000025459295
0.631019720137,0.000019720136999999
0.632022217604,0.000022217603999999
0.633027269383,0.000027269383
0.634028995296,0.000028995295999999
0.635026309531,0.000026309531
0.636020558822,0.000020558821999999
0.637026437498,0.000026437497999999
0.638018919923,0.000018919922999999
0.639021993752,0.000021993752
0.640021008872,0.000021008871999999
0.641021943215,0.000021943214999999
0.642022370462,0.000022370462
0.643021586462,0.000021586461999999
0.644020802462,0.000020802461999999
0.64502957337,0.000029573369999999
0.646027738576,0.000027738575999999
0.647019733575,0.000019733574999999
0.648027039472,0.000027039472
0.649030030355,0.000030030354999999
0.650029400395,0.000029400394999999
0.651023471627,0.000023471627
0.652020204141,0.000020204140999999
0.653021542766,0.000021542766
0.654028128941,0.000028128940999999
0.655019622487,0.000019622486999999
0.65602480327,0.000024803269999999
0.65702401927,0.00002401927
0.658028202314,0.000028202313999999
0.659030041808,0.000030041807999999
0.660021357563,0.000021357562999999
0.661020573563,0.000020573563
0.662019789563,0.000019789562999999
0.663019005563,0.000019005562999999
0.664018221563,0.000018221563
0.665029741563,0.000029741562999999
0.666028957563,0.000028957563
0.667028173563,0.000028173562999999
0.668027389563,0.000027389562999999
0.669026605563,0.000026605563
0.670025821563,0.000025821562999999
0.671026571152,0.000026571151999999
0.672018189698,0.000018189698
0.673021233945,0.000021233944999999
0.674020449945,0.000020449944999999
0.675026398865,0.000026398864999999
0.676023516357,0.000023516356999999
0.677022947497,0.000022947496999999
0.678029555116,0.000029555116
0.679021008387,0.000021008386999999
0.680017883928,0.000017883927999999
0.681029403928,0.000029403928
0.682028619928,0.000028619927999999
0.683027835928,0.000027835927999999
0.684028979986,0.000028979985999999
0.685021803143,0.000021803142999999
0.68602309796,0.000023097959999999
0.687023640869,0.000023640869
0.688018615863,0.000018615862999999
0.689030135863,0.000030135862999999
0.690029351863,0.000029351862999999
0.691028567863,0.000028567863
0.692027783863,0.000027783862999999
0.693026999863,0.000026999862999999
0.694024849256,0.000024849255999999
0.695024065256,0.000024065256
0.696023281256,0.000023281255999999
0.697018694081,0.000018694080999999
0.698017910081,0.000017910080999999
0.699020244285,0.000020244284999999
0.700017864,0.000017863999999999
0.701027652113,0.000027652113
0.702027725662,0.000027725662
0.703029649604,0.000029649603999999
0.704030023279,0.000030023278999999
0.705024995313,0.000024995312999999
0.706018960266,0.000018960265999999
0.707018176266,0.000018176265999999
0.708028012224,0.000028012224
0.709027228224,0.000027228223999999
0.710026444224,0.000026444223999999
0.711025660224,0.000025660224
0.712024876224,0.000024876223999999
0.713024092224,0.000024092223999999
0.714023308224,0.000023308224
0.715022524224,0.000022524223999999
0.716027804257,0.000027804256999999
0.717029834572,0.000029834571999999
0.718029050572,0.000029050571999999
0.719028266572,0.000028266572
0.720027482572,0.000027482571999999
0.721026698572,0.000026698571999999
0.722025914572,0.000025914572
0.723020845162,0.000020845161999999
0.724020061162,0.000020061161999999
0.725019277162,0.000019277161999999
0.726018493162,0.000018493161999999
0.727030013162,0.000030013161999999
0.728029229162,0.000029229161999999
0.729028445162,0.000028445161999999
0.730027046087,0.000027046086999999
0.731029576612,0.000029576611999999
0.732026043081,0.000026043080999999
0.733025259081,0.000025259080999999
0.734024475081,0.000024475081
0.735026543551,0.000026543551
0.736029165993,0.000029165992999999
0.737028381993,0.000028381993
0.738027597993,0.000027597992999999
0.739018086165,0.000018086165
0.740029606165,0.000029606164999999
0.741028822165,0.000028822165
0.742028205854,0.000028205854
0.743027421854,0.000027421853999999
0.744019805858,0.000019805857999999
0.745018141823,0.000018141822999999
0.746021160113,0.000021160112999999
0.747025996724,0.000025996724
0.748025212724,0.000025212723999999
0.749024428724,0.000024428723999999
0.750025715759,0.000025715758999999
0.75102710167,0.000027101669999999
0.752028438786,0.000028438785999999
0.753028097536,0.000028097535999999
0.754019359292,0.000019359292
0.755018575292,0.000018575291999999
0.756024887497,0.000024887497
0.757018444387,0.000018444387
0.758029964387,0.000029964386999999
0.759029180387,0.000029180387
0.760028396387,0.000028396386999999
0.761028311004,0.000028311003999999
0.762021727285,0.000021727284999999
0.763020943285,0.000020943284999999
0.764020767685,0.000020767684999999
0.765019983685,0.000019983684999999
0.766019199685,0.000019199684999999
0.767018415685,0.000018415684999999
0.768017864,0.000017863999999999
0.769018884402,0.000018884401999999
0.770017864,0.000017863999999999
0.77102947948,0.000029479479999999
0.77202869548,0.000028695479999999
0.773017864,0.000017863999999999
0.774027207816,0.000027207815999999
0.775026384509,0.000026384508999999
0.776026360683,0.000026360682999999
0.777021634141,0.000021634140999999
0.778023515832,0.000023515831999999
0.779028328029,0.000028328028999999
0.780028098539,0.000028098538999999
0.781021482891,0.000021482890999999
0.782027454477,0.000027454476999999
0.783024980367,0.000024980366999999
0.784024196367,0.000024196367
0.78502975229,0.000029752289999999
0.786021032783,0.000021032782999999
0.787028795755,0.000028795754999999
0.788023828484,0.000023828484
0.789023106517,0.000023106516999999
0.7900184282,0.0000184282
0.7910299482,0.000029948199999999
0.7920291642,0.0000291642
0.7930283802,0.000028380199999999
0.7940275962,0.000027596199999999
0.795026422101,0.000026422100999999
0.796025430551,0.000025430550999999
0.797025190261,0.000025190260999999
0.79801926699,0.000019266989999999
0.799020062363,0.000020062362999999
0.800023092998,0.000023092997999999
0.801026163149,0.000026163149
0.802024682168,0.000024682167999999
0.803023898168,0.000023898168
0.804023114168,0.000023114167999999
0.805022330168,0.000022330167999999
0.806023255424,0.000023255423999999
0.807027101483,0.000027101482999999
0.808025719941,0.000025719940999999
0.809025314724,0.000025314723999999
0.810029688828,0.000029688827999999
0.811020086041,0.000020086040999999
0.812021835436,0.000021835435999999
0.813020856861,0.000020856861
0.814025458413,0.000025458412999999
0.815020396551,0.000020396550999999
0.816024162769,0.000024162769
0.817020181477,0.000020181477
0.818030117405,0.000030117404999999
0.819023169159,0.000023169158999999
0.820022385159,0.000022385158999999
0.821021601159,0.000021601159
0.822025434376,0.000025434375999999
0.823027435407,0.000027435406999999
0.824028500435,0.000028500434999999
0.825021677231,0.000021677231
0.826028292252,0.000028292251999999
0.82701926569,0.00001926569
0.828023849449,0.000023849448999999
0.829023065449,0.000023065448999999
0.830020514505,0.000020514504999999
0.831023986297,0.000023986296999999
0.832023202297,0.000023202296999999
0.833026014697,0.000026014696999999
0.834025230697,0.000025230697
0.835024446697,0.000024446696999999
0.836023148256,0.000023148255999999
0.837022364256,0.000022364255999999
0.838021580256,0.000021580256
0.839017864,0.000017863999999999
0.840020564417,0.000020564416999999
0.841019780417,0.000019780416999999
0.842026861333,0.000026861332999999
0.843026570862,0.000026570861999999
0.844018609931,0.000018609930999999
0.845019634422,0.000019634421999999
0.846019037932,0.000019037931999999
0.847027105246,0.000027105245999999
0.848026321246,0.000026321246
0.849025537246,0.000025537245999999
0.850024753246,0.000024753245999999
0.851019048891,0.000019048890999999
0.852018264891,0.000018264890999999
0.853029784891,0.000029784890999999
0.854029000891,0.000029000890999999
0.855028216891,0.000028216890999999
0.856027432891,0.000027432891
0.857027735462,0.000027735461999999
0.858026951462,0.000026951461999999
0.859026167462,0.000026167461999999
0.860021938825,0.000021938824999999
0.861027200217,0.000027200216999999
0.862028117322,0.000028117321999999
0.8630224345,0.000022434499999999
0.864018616749,0.000018616749
0.865024533726,0.000024533725999999
0.866026677736,0.000026677735999999
0.867028106972,0.000028106971999999
0.868021390706,0.000021390706
0.869028071156,0.000028071155999999
0.870023199418,0.000023199417999999
0.871025688784,0.000025688783999999
0.872023053496,0.000023053496
0.873029664788,0.000029664788
0.874021559725,0.000021559724999999
0.875027945554,0.000027945553999999
0.876020554183,0.000020554183
0.877019770183,0.000019770182999999
0.878028024344,0.000028024343999999
0.879028491362,0.000028491361999999
0.880019400621,0.000019400620999999
0.881023780892,0.000023780891999999
0.882018555636,0.000018555636
0.883027721794,0.000027721793999999
0.884024543315,0.000024543315
0.885025683955,0.000025683954999999
0.886023902229,0.000023902228999999
0.887029402146,0.000029402146
0.888020855835,0.000020855835
0.889021697382,0.000021697381999999
0.890020913382,0.000020913381999999
0.89101813276,0.00001813276
0.892019243517,0.000019243516999999
0.89302719331,0.000027193309999999
0.894026631089,0.000026631088999999
0.895025847089,0.000025847088999999
0.89602648456,0.000026484559999999
0.897020144182,0.000020144182
0.898023132922,0.000023132921999999
0.899023249501,0.000023249500999999
0.900022465501,0.000022465500999999
0.901030058231,0.000030058231
0.902022987137,0.000022987136999999
0.903017864,0.000017863999999999
0.904023573202,0.000023573201999999
0.905019254286,0.000019254285999999
0.906025916252,0.000025916251999999
0.907026269183,0.000026269182999999
0.908029555215,0.000029555214999999
0.909027227855,0.000027227855
0.91002782134,0.00002782134
0.911020852631,0.000020852630999999
0.912018714349,0.000018714348999999
0.913025165248,0.000025165247999999
0.914021486369,0.000021486368999999
0.915029116495,0.000029116494999999
0.916024302242,0.000024302242
0.917028061136,0.000028061135999999
0.918028176235,0.000028176234999999
0.919027392235,0.000027392235
0.920026608235,0.000026608234999999
0.921025824235,0.000025824234999999
0.922025040235,0.000025040235
0.923024256235,0.000024256234999999
0.924023472235,0.000023472234999999
0.925022688235,0.000022688234999999
0.92602008996,0.000020089959999999
0.927021187693,0.000021187693
0.928025564292,0.000025564291999999
0.929017864,0.000017863999999999
0.930024922464,0.000024922463999999
0.931017864,0.000017863999999999
0.93202547014,0.00002547014
0.933027788828,0.000027788827999999
0.934018600434,0.000018600433999999
0.935021231056,0.000021231056
0.936020447056,0.000020447055999999
0.937019663056,0.000019663055999999
0.938023609638,0.000023609637999999
0.939022825638,0.000022825637999999
0.940022041638,0.000022041637999999
0.941020353432,0.000020353432
0.942019569432,0.000019569431999999
0.943018785432,0.000018785431999999
0.944018001432,0.000018001432
0.945029521432,0.000029521431999999
0.946017864,0.000017863999999999
0.9470191472,0.000019147199999999
0.948018975095,0.000018975095
0.949028148358,0.000028148358
0.950021380097,0.000021380097
0.951027490013,0.000027490012999999
0.95202622071,0.000026220709999999
0.95302543671,0.00002543671
0.95402465271,0.000024652709999999
0.95502386871,0.000023868709999999
0.956021238176,0.000021238175999999
0.957020454176,0.000020454175999999
0.958019670176,0.000019670176
0.959018886176,0.000018886175999999
0.960018102176,0.000018102175999999
0.961029622176,0.000029622175999999
0.962028838176,0.000028838175999999
0.963028054176,0.000028054176
0.964027270176,0.000027270175999999
0.965026486176,0.000026486175999999
0.966029340157,0.000029340156999999
0.967028556157,0.000028556156999999
0.968027168518,0.000027168517999999
0.969026384518,0.000026384518
0.970026229013,0.000026229012999999
0.971020890991,0.000020890990999999
0.972027831196,0.000027831196
0.973027047196,0.000027047195999999
0.974026263196,0.000026263195999999
0.975017864,0.000017863999999999
0.976030058618,0.000030058617999999
0.977024509232,0.000024509231999999
0.978023381852,0.000023381851999999
0.979022597852,0.000022597851999999
0.980021813852,0.000021813851999999
0.981023217749,0.000023217749
0.982022433749,0.000022433748999999
0.983024540249,0.000024540248999999
0.984023756249,0.000023756248999999
0.985022972249,0.000022972248999999
0.986022188249,0.000022188248999999
0.987021404249,0.000021404249
0.988020620249,0.000020620248999999
0.989019836249,0.000019836248999999
0.990019052249,0.000019052249
0.991018268249,0.000018268248999999
0.992029788249,0.000029788249
0.993029004249,0.000029004248999999
0.994018957665,0.000018957665
0.99502687445,0.000026874449999999
0.996025453214,0.000025453214
0.997017864,0.000017863999999999
0.998026619394,0.000026619394
0.999029645823,0.000029645822999999


==> results/alltypes/AVB_100MBIT.csv <==
0.0010569,0.0000569
0.002100942819,0.000100942819
0.003090506635,0.000090506635
0.004100746635,0.000100746634999999
0.005110986635,0.000110986634999999
0.006121226635,0.000121226635
0.00703428,0.000034279999999999
0.008134624639,0.000134624639
0.0090836178,0.000083617799999999
0.0100938578,0.000093857799999999
0.01103428,0.000034279999999999
0.012035262645,0.000035262644999999
0.01303428,0.000034279999999999
0.014122265511,0.000122265511
0.015091476211,0.000091476210999999
0.016101716211,0.000101716210999999
0.017111956211,0.000111956210999999
0.018081980557,0.000081980556999999
0.019076977703,0.000076977703
0.020038147471,0.000038147471
0.021134561353,0.000134561353
0.02213746478,0.000137464779999999
0.023099689948,0.000099689947999999
0.024126336763,0.000126336762999999
0.025141982689,0.000141982688999999
0.026152222689,0.000152222688999999
0.027039422689,0.000039422689
0.028076498674,0.000076498674
0.029086738674,0.000086738673999999
0.030034452145,0.000034452144999999
0.031090425251,0.000090425250999999
0.032040325755,0.000040325754999999
0.033050565755,0.000050565754999999
0.034116261462,0.000116261461999999
0.035126394117,0.000126394116999999
0.036085760577,0.000085760576999999
0.037129518821,0.000129518820999999
0.038117107904,0.000117107903999999
0.039107717861,0.000107717860999999
0.04005566401,0.00005566401
0.04106590401,0.000065904009999999
0.04207614401,0.000076144009999999
0.043034624392,0.000034624391999999
0.044041978099,0.000041978098999999
0.045108712809,0.000108712809
0.046125357567,0.000125357566999999
0.047147650739,0.000147650739
0.048125944212,0.000125944211999999
0.049120998226,0.000120998226
0.050041331847,0.000041331846999999
0.051092563105,0.000092563105
0.052048217832,0.000048217831999999
0.053058457832,0.000058457831999999
0.054068697832,0.000068697832
0.055078937832,0.000078937831999999
0.05603428,0.000034279999999999
0.05703428,0.000034279999999999
0.05803929703,0.00003929703
0.05903428,0.000034279999999999
0.06003428,0.000034279999999999
0.061088069885,0.000088069884999999
0.06203428,0.000034279999999999
0.063038237892,0.000038237891999999
0.06408110839,0.000081108389999999
0.065102859892,0.000102859891999999
0.066113099892,0.000113099891999999
0.067123339892,0.000123339891999999
0.068135530266,0.000135530265999999
0.06903428,0.000034279999999999
0.070145487399,0.000145487399
0.071155727399,0.000155727399
0.072042927399,0.000042927398999999
0.073053167399,0.000053167398999999
0.074063407399,0.000063407399
0.075073647399,0.000073647398999999
0.076118870021,0.000118870021
0.077142738648,0.000142738647999999
0.078043607931,0.000043607930999999
0.079138596483,0.000138596482999999
0.080053419421,0.000053419420999999
0.08103428,0.000034279999999999
0.082152984002,0.000152984001999999
0.083069409589,0.000069409588999999
0.084061470382,0.000061470381999999
0.085071710382,0.000071710381999999
0.086081950382,0.000081950382
0.087092190382,0.000092190381999999
0.088102430382,0.000102430381999999
0.089140149009,0.000140149008999999
0.090141986371,0.000141986370999999
0.091091713021,0.000091713020999999
0.09203428,0.000034279999999999
0.093139580612,0.000139580611999999
0.094116880534,0.000116880533999999
0.095067438556,0.000067438555999999
0.096086101764,0.000086101764
0.09703428,0.000034279999999999
0.098098220232,0.000098220231999999
0.099108460232,0.000108460231999999
0.100148199124,0.000148199124
0.101035399124,0.000035399123999999
0.10210260156,0.00010260156
0.10311284156,0.000112841559999999
0.10412308156,0.000123081559999999
0.105123778018,0.000123778017999999
0.106134018018,0.000134018017999999
0.107144258018,0.000144258018
0.108154498018,0.000154498017999999
0.109041698018,0.000041698018
0.110067043503,0.000067043502999999
0.111078127886,0.000078127886
0.112091939739,0.000091939739
0.113137757526,0.000137757525999999
0.114147997526,0.000147997525999999
0.115038920929,0.000038920929
0.11606513883,0.00006513883
0.11707537883,0.000075378829999999
0.118042959258,0.000042959257999999
0.11903428,0.000034279999999999
0.120119789704,0.000119789703999999
0.12103428,0.000034279999999999
0.122066991163,0.000066991162999999
0.123077231163,0.000077231163
0.124087471163,0.000087471162999999
0.125097711163,0.000097711162999999
0.126107951163,0.000107951162999999
0.12703428,0.000034279999999999
0.128154970647,0.000154970647
0.129042170647,0.000042170647
0.130121422366,0.000121422365999999
0.131137244326,0.000137244325999999
0.132134265074,0.000134265073999999
0.133097926459,0.000097926459
0.134118639744,0.000118639743999999
0.135128879744,0.000128879743999999
0.13603428,0.000034279999999999
0.13703428,0.000034279999999999
0.138095732106,0.000095732105999999
0.139064936629,0.000064936628999999
0.140127002212,0.000127002211999999
0.141131407984,0.000131407983999999
0.14203428,0.000034279999999999
0.143060284789,0.000060284788999999
0.144147334129,0.000147334128999999
0.145076957446,0.000076957445999999
0.146069570968,0.000069570967999999
0.147106985899,0.000106985898999999
0.148060619097,0.000060619097
0.149070859097,0.000070859096999999
0.150038187484,0.000038187483999999
0.151121830183,0.000121830182999999
0.152134342498,0.000134342497999999
0.153144582498,0.000144582497999999
0.154049316325,0.000049316325
0.155072149824,0.000072149823999999
0.156082389824,0.000082389824
0.15707166119,0.000071661189999999
0.15808190119,0.00008190119
0.159138108037,0.000138108036999999
0.160110934807,0.000110934807
0.161122973037,0.000122973036999999
0.162038679229,0.000038679228999999
0.163141413973,0.000141413972999999
0.16403428,0.000034279999999999
0.165112272551,0.000112272551
0.166122512551,0.000122512550999999
0.167143298506,0.000143298505999999
0.168143682308,0.000143682307999999
0.16903428,0.000034279999999999
0.170091304855,0.000091304855
0.171109383831,0.000109383830999999
0.172119623831,0.000119623831
0.173129863831,0.000129863831
0.174140103831,0.000140103830999999
0.175150343831,0.000150343830999999
0.176037543831,0.000037543831
0.177047783831,0.000047783830999999
0.178058023831,0.000058023830999999
0.179068263831,0.000068263830999999
0.180078503831,0.000078503830999999
0.181088743831,0.000088743831
0.182088200546,0.000088200545999999
0.183041025533,0.000041025532999999
0.18403428,0.000034279999999999
0.185124960511,0.000124960510999999
0.186042443848,0.000042443847999999
0.187085369091,0.000085369091
0.188095609091,0.000095609090999999
0.189105849091,0.000105849090999999
0.190116089091,0.000116089090999999
0.191126329091,0.000126329090999999
0.192147123859,0.000147123858999999
0.193034323859,0.000034323858999999
0.194044563859,0.000044563858999999
0.195150063688,0.000150063687999999
0.196106947468,0.000106947468
0.197069392014,0.000069392013999999
0.198126958277,0.000126958276999999
0.19903428,0.000034279999999999
0.200133298153,0.000133298152999999
0.201109055975,0.000109055974999999
0.202144085041,0.000144085041
0.203154325041,0.000154325040999999
0.204041525041,0.000041525040999999
0.205051765041,0.000051765041
0.206062005041,0.000062005040999999
0.20703428,0.000034279999999999
0.208112815181,0.000112815181
0.209148761322,0.000148761321999999
0.21003428,0.000034279999999999
0.21109201429,0.000092014289999999
0.212071765517,0.000071765516999999
0.213082005517,0.000082005517
0.214104845214,0.000104845213999999
0.21503428,0.000034279999999999
0.216036185948,0.000036185947999999
0.217079064277,0.000079064277
0.218073668984,0.000073668983999999
0.219045757043,0.000045757042999999
0.220127710794,0.000127710793999999
0.221070463885,0.000070463884999999
0.22203428,0.000034279999999999
0.223133725938,0.000133725938
0.224143965938,0.000143965937999999
0.225048916249,0.000048916248999999
0.226059156249,0.000059156248999999
0.227040786967,0.000040786966999999
0.228082249285,0.000082249285
0.229074793028,0.000074793027999999
0.230094150666,0.000094150666
0.231099785787,0.000099785786999999
0.23212548652,0.000125486519999999
0.233126124609,0.000126124608999999
0.234039644477,0.000039644476999999
0.235049884477,0.000049884476999999
0.236060124477,0.000060124477
0.237106687319,0.000106687319
0.23805552467,0.000055524669999999
0.2390871926,0.0000871926
0.240146166809,0.000146166809
0.241084040853,0.000084040852999999
0.242094280853,0.000094280853
0.243038342091,0.000038342090999999
0.244048582091,0.000048582090999999
0.245087758572,0.000087758572
0.246074210742,0.000074210741999999
0.247106255974,0.000106255973999999
0.248140578459,0.000140578458999999
0.249150818459,0.000150818459
0.250038018459,0.000038018458999999
0.251048258459,0.000048258458999999
0.252098312088,0.000098312088
0.253144990788,0.000144990788
0.254042191157,0.000042191156999999
0.255115630703,0.000115630702999999
0.256047338206,0.000047338206
0.257065460459,0.000065460458999999
0.258097680335,0.000097680334999999
0.259135078317,0.000135078316999999
0.260058621145,0.000058621144999999
0.26103428,0.000034279999999999
0.262100817266,0.000100817266
0.26303428,0.000034279999999999
0.264138986348,0.000138986347999999
0.26503428,0.000034279999999999
0.266122439317,0.000122439316999999
0.267132679317,0.000132679317
0.268153133277,0.000153133276999999
0.26909661213,0.000096612129999999
0.27003428,0.000034279999999999
0.271122398896,0.000122398895999999
0.272132638896,0.000132638895999999
0.273049209638,0.000049209637999999
0.274059449638,0.000059449637999999
0.275069689638,0.000069689638
0.276059601404,0.000059601403999999
0.277108988311,0.000108988310999999
0.278110918458,0.000110918457999999
0.279090971152,0.000090971151999999
0.280101211152,0.000101211151999999
0.281111451152,0.000111451152
0.282121691152,0.000121691151999999
0.283131931152,0.000131931151999999
0.28403428,0.000034279999999999
0.285062207482,0.000062207481999999
0.286094835816,0.000094835816
0.287105075816,0.000105075815999999
0.288105734688,0.000105734688
0.289133950151,0.000133950150999999
0.290072232662,0.000072232661999999
0.291082472662,0.000082472662
0.292092712662,0.000092712661999999
0.293102952662,0.000102952661999999
0.294093751884,0.000093751883999999
0.295103991884,0.000103991883999999
0.296114231884,0.000114231884
0.297124471884,0.000124471884
0.298068741773,0.000068741772999999
0.299035526291,0.000035526291
0.300129322284,0.000129322283999999
0.301048704489,0.000048704488999999
0.302058944489,0.000058944488999999
0.30303428,0.000034279999999999
0.304110604925,0.000110604925
0.305120844925,0.000120844924999999
0.306131084925,0.000131084924999999
0.307141324925,0.000141324925
0.308151564925,0.000151564924999999
0.309038764925,0.000038764925
0.310049004925,0.000049004924999999
0.311119358389,0.000119358388999999
0.312100108669,0.000100108668999999
0.313110348669,0.000110348669
0.314120588669,0.000120588668999999
0.315130828669,0.000130828668999999
0.31603428,0.000034279999999999
0.317054820793,0.000054820792999999
0.318153887396,0.000153887396
0.319135629245,0.000135629245
0.32003428,0.000034279999999999
0.321051245987,0.000051245987
0.322061485987,0.000061485986999999
0.323098268432,0.000098268431999999
0.324065293935,0.000065293934999999
0.325098508024,0.000098508023999999
0.326117656779,0.000117656779
0.327062439521,0.000062439520999999
0.328072679521,0.000072679521
0.32903428,0.000034279999999999
0.33003915629,0.000039156289999999
0.33112677599,0.000126775989999999
0.33213701599,0.000137015989999999
0.333101548912,0.000101548911999999
0.33403428,0.000034279999999999
0.335072050514,0.000072050513999999
0.336082290514,0.000082290514
0.33703428,0.000034279999999999
0.338109496879,0.000109496878999999
0.339119736879,0.000119736878999999
0.340129976879,0.000129976878999999
0.34103428,0.000034279999999999
0.342091290641,0.000091290640999999
0.343034366553,0.000034366553
0.344077091707,0.000077091706999999
0.345087331707,0.000087331707
0.346142258763,0.000142258762999999
0.347075799949,0.000075799948999999
0.348101954237,0.000101954236999999
0.349146772752,0.000146772751999999
0.350077007217,0.000077007217
0.351107157354,0.000107157353999999
0.352058574233,0.000058574233
0.353068814233,0.000068814232999999
0.354122376317,0.000122376316999999
0.355101556418,0.000101556417999999
0.356068928544,0.000068928543999999
0.357100390173,0.000100390172999999
0.358108768941,0.000108768940999999
0.359154641735,0.000154641735
0.360040651996,0.000040651995999999
0.361111615947,0.000111615947
0.36215488778,0.00015488778
0.36304208778,0.000042087779999999
0.364055420855,0.000055420854999999
0.365065660855,0.000065660854999999
0.366075900855,0.000075900855
0.367086140855,0.000086140854999999
0.368096380855,0.000096380854999999
0.369106620855,0.000106620855
0.370116860855,0.000116860854999999
0.371127100855,0.000127100854999999
0.372137340855,0.000137340855
0.373147580855,0.000147580854999999
0.374125434768,0.000125434767999999
0.375135674768,0.000135674767999999
0.376145914768,0.000145914767999999
0.377156154768,0.000156154768
0.37803428,0.000034279999999999
0.379105387509,0.000105387508999999
0.380054895893,0.000054895892999999
0.38112203704,0.000122037039999999
0.382055988246,0.000055988245999999
0.383140452246,0.000140452245999999
0.38404152762,0.000041527619999999
0.38505176762,0.000051767619999999
0.38606200762,0.000062007619999999
0.38707224762,0.000072247619999999
0.388130866402,0.000130866402
0.389141106402,0.000141106401999999
0.390044256599,0.000044256598999999
0.39103428,0.000034279999999999
0.392121069,0.000121068999999999
0.393131309,0.000131308999999999
0.394141549,0.000141548999999999
0.395153948681,0.000153948680999999
0.396053281436,0.000053281435999999
0.397063521436,0.000063521435999999
0.398073761436,0.000073761435999999
0.399084001436,0.000084001435999999
0.400094241436,0.000094241436
0.401104481436,0.000104481435999999
0.402114721436,0.000114721435999999
0.403124961436,0.000124961435999999
0.404135201436,0.000135201435999999
0.405096881877,0.000096881876999999
0.406056286616,0.000056286616
0.407066526616,0.000066526615999999
0.408076766616,0.000076766615999999
0.409130338195,0.000130338195
0.410085683757,0.000085683756999999
0.411095923757,0.000095923756999999
0.412106163757,0.000106163757
0.413148128403,0.000148128402999999
0.41411730649,0.000117306489999999
0.41510298618,0.000102986179999999
0.41603428,0.000034279999999999
0.417041225639,0.000041225638999999
0.418051465639,0.000051465638999999
0.419061705639,0.000061705639
0.420071945639,0.000071945638999999
0.421053479945,0.000053479944999999
0.42203751108,0.000037511079999999
0.423093236123,0.000093236122999999
0.424121835471,0.000121835471
0.425073109131,0.000073109130999999
0.426147785215,0.000147785215
0.427125184321,0.000125184320999999
0.428050269161,0.000050269160999999
0.429140494158,0.000140494157999999
0.430121213819,0.000121213818999999
0.431131453819,0.000131453818999999
0.432153720527,0.000153720526999999
0.433060306998,0.000060306997999999
0.434070546998,0.000070546997999999
0.435080786998,0.000080786998
0.436091026998,0.000091026997999999
0.437148375909,0.000148375908999999
0.438084950563,0.000084950563
0.439095190563,0.000095190562999999
0.440105430563,0.000105430562999999
0.441037794081,0.000037794080999999
0.442048034081,0.000048034080999999
0.443058274081,0.000058274080999999
0.444068514081,0.000068514080999999
0.445078754081,0.000078754080999999
0.446088994081,0.000088994080999999
0.447099234081,0.000099234080999999
0.448098798208,0.000098798207999999
0.449042692981,0.000042692981
0.450102633855,0.000102633855
0.451086106644,0.000086106643999999
0.452129884711,0.000129884711
0.453045384096,0.000045384095999999
0.454072334964,0.000072334963999999
0.455107186883,0.000107186882999999
0.456049338363,0.000049338362999999
0.457048311792,0.000048311791999999
0.45803428,0.000034279999999999
0.459083284591,0.000083284590999999
0.460155183148,0.000155183147999999
0.461123214539,0.000123214538999999
0.462104103319,0.000104103319
0.463106410548,0.000106410547999999
0.464140373366,0.000140373366
0.465135332951,0.000135332950999999
0.466049826041,0.000049826040999999
0.467060066041,0.000060066041
0.468070306041,0.000070306040999999
0.469142163998,0.000142163997999999
0.470043708074,0.000043708073999999
0.471072168915,0.000072168914999999
0.472082408915,0.000082408914999999
0.473083568021,0.000083568020999999
0.47403428,0.000034279999999999
0.47503931798,0.000039317979999999
0.47604955798,0.00004955798
0.477114678729,0.000114678728999999
0.478124918729,0.000124918728999999
0.479135158729,0.000135158728999999
0.480145398729,0.000145398728999999
0.481155638729,0.000155638729
0.482042838729,0.000042838728999999
0.483053078729,0.000053078728999999
0.484063318729,0.000063318728999999
0.485073558729,0.000073558729
0.486083798729,0.000083798728999999
0.487094038729,0.000094038728999999
0.488104278729,0.000104278728999999
0.489114518729,0.000114518728999999
0.49003428,0.000034279999999999
0.491131463149,0.000131463149
0.492058628367,0.000058628366999999
0.49303428,0.000034279999999999
0.494124476464,0.000124476463999999
0.49503428,0.000034279999999999
0.49603428,0.000034279999999999
0.497061288852,0.000061288851999999
0.49810821337,0.00010821337
0.499043479271,0.000043479270999999
0.50003428,0.000034279999999999
0.501102949581,0.000102949581
0.502113189581,0.000113189580999999
0.503123429581,0.000123429580999999
0.504133669581,0.000133669581
0.505100922003,0.000100922002999999
0.506142164931,0.000142164930999999
0.507152404931,0.000152404930999999
0.508039604931,0.000039604931
0.509049844931,0.000049844930999999
0.510046632077,0.000046632077
0.511056872077,0.000056872076999999
0.512071067974,0.000071067973999999
0.513047419728,0.000047419727999999
0.514057659728,0.000057659728
0.515067899728,0.000067899727999999
0.516089273956,0.000089273955999999
0.517066092391,0.000066092390999999
0.51803428,0.000034279999999999
0.51907978787,0.000079787869999999
0.52009002787,0.00009002787
0.521058184463,0.000058184462999999
0.522099955023,0.000099955023
0.523038861288,0.000038861287999999
0.524049101288,0.000049101287999999
0.525059341288,0.000059341288
0.526103752912,0.000103752911999999
0.527113992912,0.000113992912
0.528124232912,0.000124232911999999
0.529134472912,0.000134472911999999
0.530080900105,0.000080900105
0.53103428,0.000034279999999999
0.532148763715,0.000148763714999999
0.533035963715,0.000035963714999999
0.534132065498,0.000132065497999999
0.535096715068,0.000096715067999999
0.536120314132,0.000120314131999999
0.53714738096,0.000147380959999999
0.53803458096,0.000034580959999999
0.53910300983,0.00010300983
0.54011324983,0.000113249829999999
0.541067862862,0.000067862861999999
0.542086849915,0.000086849914999999
0.543097089915,0.000097089914999999
0.544117847065,0.000117847064999999
0.54503428,0.000034279999999999
0.546042874361,0.000042874360999999
0.547153738821,0.000153738820999999
0.548040938821,0.000040938820999999
0.549051178821,0.000051178821
0.550061418821,0.000061418820999999
0.551071658821,0.000071658820999999
0.552081898821,0.000081898820999999
0.553092138821,0.000092138820999999
0.554127837198,0.000127837197999999
0.555138077198,0.000138077197999999
0.556148317198,0.000148317197999999
0.557071901787,0.000071901787
0.558124106775,0.000124106774999999
0.559143611911,0.000143611910999999
0.560153851911,0.000153851910999999
0.56115540739,0.000155407389999999
0.562134979424,0.000134979424
0.563103027914,0.000103027913999999
0.564054311928,0.000054311927999999
0.56510308786,0.00010308786
0.56609635227,0.000096352269999999
0.567088612962,0.000088612961999999
0.56808823577,0.000088235769999999
0.56903428,0.000034279999999999
0.57003428,0.000034279999999999
0.571141527857,0.000141527857
0.572155913584,0.000155913583999999
0.573104564073,0.000104564073
0.574145167953,0.000145167952999999
0.575131546888,0.000131546887999999
0.576152798079,0.000152798079
0.577039998079,0.000039998079
0.578050238079,0.000050238078999999
0.579060478079,0.000060478078999999
0.580070718079,0.000070718079
0.581080958079,0.000080958078999999
0.582133756758,0.000133756757999999
0.583115863855,0.000115863854999999
0.58403428,0.000034279999999999
0.585044079642,0.000044079641999999
0.586065874916,0.000065874915999999
0.587035599138,0.000035599137999999
0.588045839138,0.000045839137999999
0.589056079138,0.000056079137999999
0.590084707271,0.000084707271
0.591142733403,0.000142733402999999
0.59203428,0.000034279999999999
0.593143380382,0.000143380381999999
0.594153620382,0.000153620381999999
0.595040820382,0.000040820381999999
0.596051060382,0.000051060381999999
0.597061300382,0.000061300381999999
0.598066343029,0.000066343029
0.599130900384,0.000130900383999999
0.600043811658,0.000043811657999999
0.601127325808,0.000127325807999999
0.602045334377,0.000045334376999999
0.603100893849,0.000100893848999999
0.604111133849,0.000111133848999999
0.60503428,0.000034279999999999
0.60603428,0.000034279999999999
0.6070474,0.0000474
0.60803428,0.000034279999999999
0.609043540167,0.000043540166999999
0.61003937132,0.000039371319999999
0.61108182609,0.00008182609
0.612132668653,0.000132668653
0.613142908653,0.000142908652999999
0.614153148653,0.000153148652999999
0.615080558596,0.000080558596
0.616090798596,0.000090798595999999
0.617101354471,0.000101354470999999
0.618056051509,0.000056051508999999
0.619146079553,0.000146079552999999
0.620098272454,0.000098272453999999
0.62103428,0.000034279999999999
0.622084985622,0.000084985621999999
0.623095225622,0.000095225622
0.624119330903,0.000119330902999999
0.625129570903,0.000129570902999999
0.626139810903,0.000139810903
0.627038371816,0.000038371815999999
0.628096557574,0.000096557574
0.62908195155,0.000081951549999999
0.63009219155,0.000092191549999999
0.63110243155,0.000102431549999999
0.63211267155,0.00011267155
0.633113079186,0.000113079185999999
0.634123319186,0.000123319186
0.635089871998,0.000089871997999999
0.636067427363,0.000067427362999999
0.637089332447,0.000089332446999999
0.638104745051,0.000104745050999999
0.639114985051,0.000114985050999999
0.640121179811,0.000121179810999999
0.641131419811,0.000131419810999999
0.642141659811,0.000141659810999999
0.643151899811,0.000151899811
0.644039099811,0.000039099810999999
0.645049339811,0.000049339810999999
0.646059579811,0.000059579810999999
0.647069819811,0.000069819811
0.648080059811,0.000080059810999999
0.649090299811,0.000090299810999999
0.650100539811,0.000100539811
0.651110779811,0.000110779810999999
0.652121019811,0.000121019810999999
0.653131259811,0.000131259811
0.654141499811,0.000141499810999999
0.655151739811,0.000151739810999999
0.656038939811,0.000038939810999999
0.657049179811,0.000049179810999999
0.658059419811,0.000059419810999999
0.659069659811,0.000069659811
0.660079899811,0.000079899810999999
0.661090139811,0.000090139810999999
0.662100379811,0.000100379810999999
0.663110619811,0.000110619810999999
0.664120859811,0.000120859811
0.665131099811,0.000131099810999999
0.666141339811,0.000141339810999999
0.667151579811,0.000151579811
0.668038779811,0.000038779811
0.669049019811,0.000049019810999999
0.670059259811,0.000059259810999999
0.671069499811,0.000069499811
0.672079739811,0.000079739810999999
0.673089979811,0.000089979810999999
0.674100219811,0.000100219810999999
0.675110459811,0.000110459810999999
0.676120699811,0.000120699811
0.677130939811,0.000130939811
0.678141179811,0.000141179810999999
0.679151419811,0.000151419810999999
0.680038619811,0.000038619811
0.681048859811,0.000048859810999999
0.682059099811,0.000059099810999999
0.683069339811,0.000069339811
0.684079579811,0.000079579810999999
0.685089819811,0.000089819811
0.686100059811,0.000100059810999999
0.687110299811,0.000110299810999999
0.688058438139,0.000058438138999999
0.689066894476,0.000066894475999999
0.690074824086,0.000074824085999999
0.691085064086,0.000085064085999999
0.69208640199,0.00008640199
0.693079432934,0.000079432934
0.694078377489,0.000078377488999999
0.695088617489,0.000088617489
0.696098857489,0.000098857488999999
0.697109097489,0.000109097488999999
0.69803428,0.000034279999999999
0.699100066524,0.000100066523999999
0.700110306524,0.000110306524
0.701089487369,0.000089487368999999
0.70203428,0.000034279999999999
0.703156377091,0.000156377090999999
0.70403428,0.000034279999999999
0.705081557437,0.000081557436999999
0.706081986765,0.000081986764999999
0.707098152436,0.000098152435999999
0.708036603401,0.000036603400999999
0.709125965606,0.000125965605999999
0.71003428,0.000034279999999999
0.711148414922,0.000148414921999999
0.712153412936,0.000153412935999999
0.713040612936,0.000040612935999999
0.714050852936,0.000050852935999999
0.715061092936,0.000061092936
0.716035885695,0.000035885695
0.717134768263,0.000134768262999999
0.718145008263,0.000145008262999999
0.719155248263,0.000155248263
0.720042448263,0.000042448262999999
0.721052688263,0.000052688263
0.722062928263,0.000062928262999999
0.723071903779,0.000071903778999999
0.72403428,0.000034279999999999
0.725140650672,0.000140650672
0.726063598658,0.000063598657999999
0.727054382371,0.000054382370999999
0.728064622371,0.000064622371
0.729117748739,0.000117748738999999
0.73003428,0.000034279999999999
0.731101328731,0.000101328730999999
0.732151985053,0.000151985052999999
0.733101831527,0.000101831526999999
0.73403428,0.000034279999999999
0.735139006977,0.000139006977
0.73603428,0.000034279999999999
0.73703428,0.000034279999999999
0.738117101174,0.000117101173999999
0.739077045562,0.000077045561999999
0.740049792788,0.000049792787999999
0.741154211772,0.000154211771999999
0.742150112179,0.000150112178999999
0.743094635042,0.000094635041999999
0.744142245595,0.000142245594999999
0.745123681519,0.000123681518999999
0.746136892255,0.000136892254999999
0.74703428,0.000034279999999999
0.748050803703,0.000050803702999999
0.74903428,0.000034279999999999
0.750060646431,0.000060646431
0.751092589597,0.000092589596999999
0.75205278262,0.000052782619999999
0.753066052722,0.000066052721999999
0.754076292722,0.000076292721999999
0.755051177823,0.000051177822999999
0.756085654455,0.000085654455
0.757107234189,0.000107234189
0.75807528306,0.000075283059999999
0.759152192213,0.000152192213
0.760039392213,0.000039392212999999
0.761049632213,0.000049632212999999
0.762059872213,0.000059872213
0.763070112213,0.000070112212999999
0.764080352213,0.000080352212999999
0.765090592213,0.000090592213
0.766100832213,0.000100832212999999
0.767111072213,0.000111072212999999
0.768121312213,0.000121312212999999
0.769131552213,0.000131552212999999
0.770141792213,0.000141792212999999
0.771152032213,0.000152032212999999
0.772039232213,0.000039232212999999
0.773049472213,0.000049472212999999
0.77403428,0.000034279999999999
0.775114326531,0.000114326530999999
0.776124566531,0.000124566530999999
0.77703428,0.000034279999999999
0.778075237113,0.000075237112999999
0.77914781545,0.000147815449999999
0.780040832405,0.000040832404999999
0.78103428,0.000034279999999999
0.782079901309,0.000079901308999999
0.783090141309,0.000090141309
0.784104963858,0.000104963858
0.785083940166,0.000083940165999999
0.786070921057,0.000070921056999999
0.787102739031,0.000102739031
0.788124396091,0.000124396090999999
0.789132678993,0.000132678992999999
0.790074033745,0.000074033744999999
0.791125503662,0.000125503661999999
0.79203565299,0.000035652989999999
0.793109408279,0.000109408278999999
0.794084826776,0.000084826775999999
0.79503428,0.000034279999999999
0.796102186442,0.000102186441999999
0.797103721175,0.000103721174999999
0.798113961175,0.000113961174999999
0.799124201175,0.000124201175
0.80003428,0.000034279999999999
0.80103428,0.000034279999999999
0.802112953559,0.000112953558999999
0.803123193559,0.000123193559
0.804068369762,0.000068369761999999
0.805093921247,0.000093921246999999
0.806039216255,0.000039216254999999
0.807130021965,0.000130021964999999
0.80805192542,0.000051925419999999
0.809105145519,0.000105145518999999
0.810133861474,0.000133861473999999
0.811084792493,0.000084792492999999
0.812132801187,0.000132801187
0.81314461374,0.00014461374
0.814062401102,0.000062401101999999
0.815094779384,0.000094779384
0.816040826056,0.000040826055999999
0.817113774373,0.000113774372999999
0.818126203143,0.000126203142999999
0.819136443143,0.000136443143
0.820087600525,0.000087600525
0.821097840525,0.000097840524999999
0.82208485879,0.000084858789999999
0.823134610294,0.000134610293999999
0.824100230217,0.000100230216999999
0.825110470217,0.000110470216999999
0.82615675909,0.000156759089999999
0.827105130596,0.000105130595999999
0.82807095844,0.000070958439999999
0.829039614502,0.000039614501999999
0.83003428,0.000034279999999999
0.83104452,0.00004452
0.83203428,0.000034279999999999
0.83307731168,0.000077311679999999
0.834041079429,0.000041079428999999
0.835070547788,0.000070547787999999
0.836080787788,0.000080787787999999
0.837091027788,0.000091027788
0.83803428,0.000034279999999999
0.83903428,0.000034279999999999
0.840146935052,0.000146935052
0.841157175052,0.000157175051999999
0.842044375052,0.000044375051999999
0.843054615052,0.000054615052
0.844064855052,0.000064855051999999
0.845096198359,0.000096198359
0.846135106317,0.000135106316999999
0.847057461458,0.000057461457999999
0.848058525624,0.000058525623999999
0.849068765624,0.000068765623999999
0.850079005624,0.000079005623999999
0.85103428,0.000034279999999999
0.85205573712,0.000055737119999999
0.853044850757,0.000044850757
0.854113335365,0.000113335365
0.855123575365,0.000123575364999999
0.856133815365,0.000133815364999999
0.857144055365,0.000144055364999999
0.858154295365,0.000154295364999999
0.859041495365,0.000041495365
0.860051735365,0.000051735364999999
0.861061975365,0.000061975364999999
0.862072215365,0.000072215364999999
0.863082455365,0.000082455365
0.864117322395,0.000117322394999999
0.865147076017,0.000147076016999999
0.86603428,0.000034279999999999
0.867124753569,0.000124753568999999
0.868134993569,0.000134993568999999
0.869074319834,0.000074319833999999
0.870110296084,0.000110296084
0.871120536084,0.000120536083999999
0.872130776084,0.000130776083999999
0.873150837054,0.000150837053999999
0.874038037054,0.000038037054
0.875048277054,0.000048277053999999
0.876058517054,0.000058517053999999
0.877078467998,0.000078467998
0.878088606276,0.000088606275999999
0.87912563954,0.000125639539999999
0.88013587954,0.00013587954
0.88114611954,0.00014611954
0.88215635954,0.000156359539999999
0.88304355954,0.000043559539999999
0.88405379954,0.00005379954
0.885041692286,0.000041692286
0.886116556261,0.000116556260999999
0.887126796261,0.000126796260999999
0.888137036261,0.000137036260999999
0.889147276261,0.000147276260999999
0.890034476261,0.000034476261
0.891044716261,0.000044716260999999
0.892054956261,0.000054956260999999
0.893065196261,0.000065196260999999
0.894075436261,0.000075436261
0.895085676261,0.000085676260999999
0.896095916261,0.000095916260999999
0.897106156261,0.000106156261
0.898116396261,0.000116396260999999
0.899126636261,0.000126636260999999
0.900136876261,0.000136876261
0.901121684783,0.000121684782999999
0.902150835939,0.000150835938999999
0.90303428,0.000034279999999999
0.904097313331,0.000097313331
0.905117892906,0.000117892905999999
0.906128132906,0.000128132905999999
0.907138372906,0.000138372906
0.908148612906,0.000148612905999999
0.909035812906,0.000035812906
0.910046052906,0.000046052905999999
0.911056292906,0.000056292905999999
0.912066532906,0.000066532905999999
0.913076772906,0.000076772906
0.914087012906,0.000087012905999999
0.915097252906,0.000097252905999999
0.916107492906,0.000107492906
0.917117732906,0.000117732905999999
0.918127972906,0.000127972905999999
0.919138212906,0.000138212905999999
0.920148452906,0.000148452905999999
0.921035652906,0.000035652906
0.922045892906,0.000045892905999999
0.923056132906,0.000056132905999999
0.924066372906,0.000066372905999999
0.925076612906,0.000076612906
0.926086852906,0.000086852905999999
0.927097092906,0.000097092905999999
0.928107332906,0.000107332905999999
0.929117572906,0.000117572905999999
0.930127812906,0.000127812906
0.93103428,0.000034279999999999
0.932042718679,0.000042718678999999
0.933152477926,0.000152477925999999
0.93403428,0.000034279999999999
0.93503428,0.000034279999999999
0.93606029065,0.000060290649999999
0.937119788598,0.000119788597999999
0.938130028598,0.000130028597999999
0.93903428,0.000034279999999999
0.940112813529,0.000112813528999999
0.941123053529,0.000123053528999999
0.942133293529,0.000133293528999999
0.943143533529,0.000143533528999999
0.944153773529,0.000153773529
0.945040973529,0.000040973529
0.946051213529,0.000051213528999999
0.947061453529,0.000061453528999999
0.948071693529,0.000071693529
0.949081933529,0.000081933528999999
0.950092173529,0.000092173529
0.95103428,0.000034279999999999
0.952054687899,0.000054687898999999
0.95303428,0.000034279999999999
0.954149402584,0.000149402583999999
0.955069515918,0.000069515917999999
0.956064970581,0.000064970581
0.957114669985,0.000114669984999999
0.958147217848,0.000147217847999999
0.959106889531,0.000106889531
0.960117129531,0.000117129530999999
0.961140309355,0.000140309354999999
0.962150549355,0.000150549354999999
0.963145105552,0.000145105551999999
0.964141522307,0.000141522307
0.965054388279,0.000054388278999999
0.966035694263,0.000035694262999999
0.96713624447,0.00013624447
0.96803428,0.000034279999999999
0.96903428,0.000034279999999999
0.970047088742,0.000047088741999999
0.971113596233,0.000113596233
0.972136285213,0.000136285213
0.973042493581,0.000042493580999999
0.974124927238,0.000124927237999999
0.975135167238,0.000135167237999999
0.976094888748,0.000094888747999999
0.97714355726,0.000143557259999999
0.97815379726,0.000153797259999999
0.97903428,0.000034279999999999
0.980103901169,0.000103901168999999
0.98103428,0.000034279999999999
0.982047866054,0.000047866053999999
0.9831192094,0.0001192094
0.9841294494,0.000129449399999999
0.9851396894,0.000139689399999999
0.9861499294,0.0001499294
0.9870371294,0.000037129399999999
0.9880473694,0.0000473694
0.989148361285,0.000148361285
0.99003428,0.000034279999999999
0.991122112862,0.000122112861999999
0.992118695532,0.000118695532
0.993136589233,0.000136589232999999
0.994146829233,0.000146829233
0.995157069233,0.000157069232999999
0.996051140111,0.000051140110999999
0.997081199424,0.000081199423999999
0.998038893447,0.000038893446999999
0.999093591672,0.000093591671999999

==> results/alltypes/TCP.csv <==
0.001023349045,0.000023349044999999
0.002024670799,0.000024670798999999
0.003027534148,0.000027534147999999
0.004025200678,0.000025200677999999
0.005024416678,0.000024416677999999
0.006035936678,0.000035936677999999
0.007035152678,0.000035152677999999
0.008031826891,0.000031826890999999
0.009029748347,0.000029748346999999
0.010021653053,0.000021653052999999
0.011033173053,0.000033173052999999
0.012030351196,0.000030351195999999
0.013029567196,0.000029567195999999
0.014028783196,0.000028783196
0.015025002561,0.000025002560999999
0.016031546416,0.000031546415999999
0.017030762416,0.000030762415999999
0.018021210745,0.000021210744999999
0.019032275379,0.000032275379
0.020031491379,0.000031491378999999
0.021029522464,0.000029522463999999
0.022028738464,0.000028738463999999
0.023021066629,0.000021066628999999
0.02402842402,0.000028424019999999
0.02502764002,0.00002764002
0.026021674234,0.000021674233999999
0.027022261234,0.000022261233999999
0.028023896206,0.000023896205999999
0.029025931365,0.000025931364999999
0.030023856163,0.000023856162999999
0.031023072163,0.000023072162999999
0.032027947473,0.000027947472999999
0.033028233706,0.000028233705999999
0.034025671502,0.000025671501999999
0.035026533225,0.000026533225
0.036024057719,0.000024057718999999
0.037024671972,0.000024671972
0.038030300069,0.000030300068999999
0.039019432,0.000019431999999999
0.040021687108,0.000021687107999999
0.041029737889,0.000029737888999999
0.042019432,0.000019431999999999
0.043024139316,0.000024139315999999
0.044020266515,0.000020266515
0.045024679562,0.000024679561999999
0.046023895562,0.000023895561999999
0.047035415562,0.000035415562
0.048024849935,0.000024849934999999
0.049026345174,0.000026345173999999
0.050027835469,0.000027835468999999
0.051029229331,0.000029229330999999
0.052024182546,0.000024182546
0.053022221823,0.000022221823
0.054033741823,0.000033741822999999
0.055024615184,0.000024615183999999
0.056021940385,0.000021940384999999
0.057030843656,0.000030843655999999
0.058029803383,0.000029803383
0.059029019383,0.000029019382999999
0.060028235383,0.000028235382999999
0.061039755383,0.000039755383
0.062038971383,0.000038971382999999
0.063026513737,0.000026513736999999
0.064031475403,0.000031475402999999
0.065028470179,0.000028470178999999
0.066027752121,0.000027752120999999
0.067028908044,0.000028908043999999
0.0680320633,0.0000320633
0.069026386143,0.000026386142999999
0.070021170147,0.000021170146999999
0.071031742771,0.000031742770999999
0.072026105348,0.000026105348
0.073031022604,0.000031022604
0.074030238604,0.000030238603999999
0.075032005372,0.000032005371999999
0.076031221372,0.000031221371999999
0.077027219339,0.000027219338999999
0.078026435339,0.000026435339
0.079025651339,0.000025651338999999
0.080037171339,0.000037171339
0.081036387339,0.000036387339
0.082035603339,0.000035603338999999
0.083047123339,0.000047123339
0.084046339339,0.000046339338999999
0.08502776096,0.000027760959999999
0.08602697696,0.000026976959999999
0.087030551651,0.000030551651
0.088029767651,0.000029767650999999
0.089028983651,0.000028983650999999
0.090024509886,0.000024509885999999
0.091028471235,0.000028471234999999
0.092026810914,0.000026810913999999
0.093020752185,0.000020752184999999
0.094022780493,0.000022780492999999
0.095032117424,0.000032117423999999
0.096029567563,0.000029567562999999
0.097023648395,0.000023648394999999
0.098022136027,0.000022136026999999
0.099025819361,0.000025819360999999
0.100024240394,0.000024240393999999
0.101029271037,0.000029271036999999
0.10202733368,0.000027333679999999
0.103021959593,0.000021959592999999
0.104033479593,0.000033479592999999
0.105032695593,0.000032695592999999
0.106031911593,0.000031911593
0.107026787179,0.000026787178999999
0.10802953481,0.00002953481
0.10902875081,0.000028750809999999
0.11002796681,0.000027966809999999
0.111029934662,0.000029934661999999
0.112032258199,0.000032258198999999
0.113031474199,0.000031474198999999
0.114019432,0.000019431999999999
0.115026619259,0.000026619258999999
0.116024332688,0.000024332687999999
0.117023548688,0.000023548688
0.118035068688,0.000035068687999999
0.119034284688,0.000034284688
0.120033500688,0.000033500688
0.121045020688,0.000045020688
0.122044236688,0.000044236687999999
0.123043452688,0.000043452687999999
0.124042668688,0.000042668687999999
0.125054188688,0.000054188687999999
0.126053404688,0.000053404687999999
0.127052620688,0.000052620687999999
0.128051836688,0.000051836687999999
0.129051052688,0.000051052688
0.130020195929,0.000020195929
0.131030083334,0.000030083333999999
0.132029299334,0.000029299333999999
0.133028515334,0.000028515334
0.134040035334,0.000040035333999999
0.135022652132,0.000022652132
0.136026526111,0.000026526111
0.137025742111,0.000025742110999999
0.138027294466,0.000027294466
0.139026510466,0.000026510465999999
0.140025726466,0.000025726465999999
0.141037246466,0.000037246465999999
0.14202506061,0.000025060609999999
0.143021841587,0.000021841586999999
0.144020838765,0.000020838764999999
0.145032358765,0.000032358764999999
0.146031574765,0.000031574764999999
0.147027990413,0.000027990412999999
0.148032151322,0.000032151321999999
0.149031367322,0.000031367322
0.150030583322,0.000030583322
0.151019432,0.000019431999999999
0.152025654731,0.000025654731
0.153020564001,0.000020564000999999
0.154028068921,0.000028068920999999
0.155029250743,0.000029250742999999
0.156029291487,0.000029291487
0.157028507487,0.000028507486999999
0.158027723487,0.000027723486999999
0.159029093442,0.000029093441999999
0.160028226112,0.000028226111999999
0.161027442112,0.000027442111999999
0.162026658112,0.000026658112
0.163038178112,0.000038178111999999
0.164037394112,0.000037394112
0.165020541301,0.000020541300999999
0.166032061301,0.000032061300999999
0.167027519084,0.000027519083999999
0.168019432,0.000019431999999999
0.169019432,0.000019431999999999
0.1700306547,0.0000306547
0.171020505927,0.000020505926999999
0.172027606259,0.000027606259
0.173026822259,0.000026822258999999
0.174023341748,0.000023341747999999
0.175022126496,0.000022126496
0.176031961611,0.000031961610999999
0.177031177611,0.000031177611
0.178030393611,0.000030393610999999
0.179029609611,0.000029609610999999
0.180041129611,0.000041129610999999
0.181040345611,0.000040345610999999
0.182039561611,0.000039561610999999
0.183038777611,0.000038777610999999
0.184050297611,0.000050297610999999
0.185049513611,0.000049513610999999
0.186036425611,0.000036425611
0.187030464391,0.000030464391
0.188022051155,0.000022051155
0.189033571155,0.000033571154999999
0.190025704142,0.000025704141999999
0.191024920142,0.000024920142
0.192021590061,0.000021590060999999
0.193022319595,0.000022319594999999
0.194032011755,0.000032011754999999
0.195031227755,0.000031227754999999
0.196028618594,0.000028618594
0.197029641713,0.000029641712999999
0.198023776214,0.000023776213999999
0.199030371828,0.000030371827999999
0.20003000545,0.000030005449999999
0.20102922145,0.00002922145
0.20202843745,0.000028437449999999
0.20303995745,0.00003995745
0.204022436205,0.000022436205
0.205026514537,0.000026514536999999
0.206025730537,0.000025730537
0.207019432,0.000019431999999999
0.208029566396,0.000029566395999999
0.209028156475,0.000028156474999999
0.210019432,0.000019431999999999
0.211021499339,0.000021499338999999
0.212030963157,0.000030963156999999
0.213027923498,0.000027923497999999
0.214030286129,0.000030286129
0.21503079214,0.000030792139999999
0.216031970117,0.000031970117
0.217020594359,0.000020594358999999
0.218032114359,0.000032114358999999
0.219023822228,0.000023822228
0.220023038228,0.000023038227999999
0.221034558228,0.000034558228
0.222033774228,0.000033774228
0.223032990228,0.000032990227999999
0.224024433037,0.000024433036999999
0.225030691325,0.000030691324999999
0.226022285892,0.000022285892
0.227030464834,0.000030464833999999
0.228029680834,0.000029680833999999
0.229022176345,0.000022176344999999
0.230020195386,0.000020195386
0.231031715386,0.000031715385999999
0.232023701273,0.000023701272999999
0.233028348317,0.000028348317
0.234023501977,0.000023501976999999
0.235030493251,0.000030493251
0.236029010507,0.000029010506999999
0.237019432,0.000019431999999999
0.238021178404,0.000021178403999999
0.239031448,0.000031448
0.240026081127,0.000026081126999999
0.241020646968,0.000020646967999999
0.242026674569,0.000026674568999999
0.243030672922,0.000030672921999999
0.24402403159,0.00002403159
0.245029564139,0.000029564138999999
0.246028780139,0.000028780138999999
0.247020384342,0.000020384341999999
0.248028668482,0.000028668481999999
0.249025770417,0.000025770416999999
0.2500300116,0.000030011599999999
0.251024620764,0.000024620764
0.252020417808,0.000020417808
0.253031937808,0.000031937807999999
0.254031153808,0.000031153808
0.255031688536,0.000031688535999999
0.256029826748,0.000029826748
0.257025466525,0.000025466524999999
0.258031027738,0.000031027737999999
0.259023267739,0.000023267739
0.26003215882,0.00003215882
0.261031192132,0.000031192131999999
0.262019432,0.000019431999999999
0.26302735891,0.00002735891
0.264029942218,0.000029942217999999
0.265029158218,0.000029158217999999
0.266028374218,0.000028374217999999
0.267039894218,0.000039894217999999
0.268039110218,0.000039110217999999
0.269038326218,0.000038326217999999
0.270028111794,0.000028111794
0.271027327794,0.000027327793999999
0.272026543794,0.000026543793999999
0.273032344643,0.000032344642999999
0.274022960802,0.000022960801999999
0.275027199449,0.000027199448999999
0.276029178482,0.000029178481999999
0.277030026288,0.000030026288
0.278031150763,0.000031150762999999
0.279030366763,0.000030366763
0.280029582763,0.000029582762999999
0.281028798763,0.000028798762999999
0.28202258268,0.000022582679999999
0.28302249494,0.000022494939999999
0.28403401494,0.00003401494
0.28503323094,0.000033230939999999
0.28603244694,0.000032446939999999
0.28703166294,0.000031662939999999
0.28804318294,0.000043182939999999
0.28904239894,0.000042398939999999
0.29004161494,0.000041614939999999
0.29102852694,0.000028526939999999
0.29204004694,0.00004004694
0.29303926294,0.00003926294
0.29403847894,0.000038478939999999
0.29503769494,0.000037694939999999
0.29604921494,0.000049214939999999
0.29704843094,0.000048430939999999
0.29804764694,0.000047646939999999
0.299029550079,0.000029550078999999
0.300031332649,0.000031332648999999
0.301023441774,0.000023441773999999
0.302019432,0.000019431999999999
0.303028211039,0.000028211038999999
0.304027427039,0.000027427039
0.305026643039,0.000026643038999999
0.306038163039,0.000038163039
0.307028551631,0.000028551630999999
0.308027767631,0.000027767630999999
0.309026983631,0.000026983630999999
0.310038503631,0.000038503630999999
0.311037719631,0.000037719630999999
0.312027815101,0.000027815101
0.313027031101,0.000027031100999999
0.314026247101,0.000026247100999999
0.315037767101,0.000037767100999999
0.316021476856,0.000021476855999999
0.317023957868,0.000023957867999999
0.318023173868,0.000023173867999999
0.319024233586,0.000024233585999999
0.320019432,0.000019431999999999
0.321031844251,0.000031844251
0.322019432,0.000019431999999999
0.323030457365,0.000030457364999999
0.324029673365,0.000029673364999999
0.325022178943,0.000022178942999999
0.326020429266,0.000020429265999999
0.327026281819,0.000026281819
0.328025497819,0.000025497818999999
0.329037017819,0.000037017818999999
0.330028519054,0.000028519053999999
0.331030092478,0.000030092477999999
0.332029308478,0.000029308477999999
0.333028524478,0.000028524478
0.334040044478,0.000040044477999999
0.335026956478,0.000026956477999999
0.336030662731,0.000030662730999999
0.337030694496,0.000030694495999999
0.338029970108,0.000029970108
0.339021956017,0.000021956016999999
0.340033476017,0.000033476017
0.341030145955,0.000030145954999999
0.342030704155,0.000030704155
0.343026965147,0.000026965146999999
0.344022182202,0.000022182201999999
0.345028732283,0.000028732282999999
0.346027948283,0.000027948282999999
0.347029086171,0.000029086171
0.348022934253,0.000022934252999999
0.349029371435,0.000029371434999999
0.350028587435,0.000028587434999999
0.351027803435,0.000027803435
0.352019432,0.000019431999999999
0.353027982026,0.000027982025999999
0.354026600246,0.000026600245999999
0.355025932356,0.000025932355999999
0.356030547209,0.000030547208999999
0.357029763209,0.000029763208999999
0.358022890181,0.000022890181
0.359031448,0.000031448
0.360029763301,0.000029763300999999
0.361022216224,0.000022216223999999
0.362022195302,0.000022195301999999
0.363033715302,0.000033715301999999
0.364032931302,0.000032931301999999
0.365032147302,0.000032147302
0.366032196812,0.000032196811999999
0.367026902778,0.000026902777999999
0.368030188429,0.000030188428999999
0.369031448,0.000031448
0.370030170176,0.000030170175999999
0.371029386176,0.000029386176
0.372023543037,0.000023543036999999
0.37302740931,0.000027409309999999
0.37402662531,0.000026625309999999
0.37502584131,0.00002584131
0.37603736131,0.000037361309999999
0.377024257322,0.000024257321999999
0.378026619033,0.000026619033
0.379027145614,0.000027145613999999
0.380026361614,0.000026361614
0.381021923725,0.000021923724999999
0.382029417023,0.000029417022999999
0.383024032422,0.000024032421999999
0.384023287894,0.000023287894
0.385019432,0.000019431999999999
0.386026663488,0.000026663488
0.387029259459,0.000029259459
0.388028628066,0.000028628065999999
0.389024319714,0.000024319713999999
0.390023535714,0.000023535713999999
0.391035055714,0.000035055714
0.392034271714,0.000034271713999999
0.393028205644,0.000028205644
0.394028741904,0.000028741904
0.395027957904,0.000027957903999999
0.396027173904,0.000027173903999999
0.397038693904,0.000038693903999999
0.398037909904,0.000037909903999999
0.399037125904,0.000037125904
0.400036341904,0.000036341904
0.401020842801,0.000020842800999999
0.402021160727,0.000021160726999999
0.403032680727,0.000032680727
0.404031896727,0.000031896727
0.405020199866,0.000020199865999999
0.406030732134,0.000030732133999999
0.407029948134,0.000029948133999999
0.408029164134,0.000029164134
0.409027033,0.000027032999999999
0.410020682515,0.000020682514999999
0.411029671514,0.000029671514
0.412030339301,0.000030339300999999
0.413021430516,0.000021430516
0.414032950516,0.000032950515999999
0.415023118899,0.000023118898999999
0.41602865242,0.000028652419999999
0.417028108237,0.000028108236999999
0.418025494673,0.000025494672999999
0.419026396535,0.000026396534999999
0.420026279335,0.000026279334999999
0.421025495335,0.000025495334999999
0.422025415087,0.000025415086999999
0.423028681212,0.000028681211999999
0.424023007303,0.000023007303
0.425022223303,0.000022223302999999
0.426033743303,0.000033743303
0.427032959303,0.000032959303
0.428022304236,0.000022304236
0.429033824236,0.000033824235999999
0.430033040236,0.000033040236
0.431032256236,0.000032256236
0.432031472236,0.000031472235999999
0.433042992236,0.000042992236
0.434042208236,0.000042208235999999
0.435041424236,0.000041424235999999
0.436027728167,0.000027728166999999
0.437026944167,0.000026944166999999
0.438030686295,0.000030686294999999
0.439026933722,0.000026933721999999
0.440027765878,0.000027765877999999
0.441026981878,0.000026981877999999
0.442026197878,0.000026197877999999
0.443037717878,0.000037717877999999
0.444036933878,0.000036933877999999
0.445025527044,0.000025527043999999
0.446024766762,0.000024766761999999
0.447030425357,0.000030425356999999
0.448032247418,0.000032247418
0.449021013931,0.000021013930999999
0.450023718585,0.000023718584999999
0.451022934585,0.000022934585
0.452034454585,0.000034454584999999
0.45302010115,0.000020101149999999
0.454027991575,0.000027991574999999
0.455027105772,0.000027105771999999
0.45602712096,0.000027120959999999
0.45702633696,0.000026336959999999
0.458026724925,0.000026724925
0.459026377545,0.000026377544999999
0.460025593545,0.000025593545
0.461030910572,0.000030910571999999
0.462022984164,0.000022984163999999
0.463034504164,0.000034504164
0.464033720164,0.000033720163999999
0.465026170605,0.000026170604999999
0.466031245172,0.000031245171999999
0.467030461172,0.000030461171999999
0.468029632242,0.000029632241999999
0.469023244466,0.000023244465999999
0.470024168315,0.000024168314999999
0.471025440259,0.000025440258999999
0.472029403902,0.000029403901999999
0.473028648499,0.000028648498999999
0.474023361065,0.000023361064999999
0.475024673899,0.000024673898999999
0.476031414401,0.000031414400999999
0.477028118454,0.000028118453999999
0.478025628784,0.000025628783999999
0.479024453133,0.000024453133
0.48002200483,0.000022004829999999
0.48103352483,0.000033524829999999
0.482023864229,0.000023864229
0.483031358617,0.000031358616999999
0.484028362367,0.000028362367
0.485027578367,0.000027578366999999
0.486026794367,0.000026794366999999
0.487038314367,0.000038314366999999
0.488037530367,0.000037530366999999
0.489036746367,0.000036746367
0.490035962367,0.000035962367
0.491047482367,0.000047482367
0.492046698367,0.000046698367
0.493045914367,0.000045914366999999
0.494028185232,0.000028185231999999
0.495026972198,0.000026972198
0.496031338957,0.000031338957
0.497024239477,0.000024239477
0.498030204208,0.000030204207999999
0.499023001636,0.000023001635999999
0.500021430203,0.000021430202999999
0.501032059189,0.000032059189
0.502031275189,0.000031275188999999
0.503030491189,0.000030491189
0.504029111348,0.000029111347999999
0.505020257388,0.000020257388
0.50602245896,0.00002245896
0.507027665963,0.000027665963
0.508026881963,0.000026881962999999
0.509026097963,0.000026097962999999
0.510037617963,0.000037617962999999
0.51102338068,0.000023380679999999
0.51203490068,0.00003490068
0.51303411668,0.000034116679999999
0.514030619123,0.000030619122999999
0.515021774993,0.000021774993
0.516031444178,0.000031444177999999
0.517030660178,0.000030660178
0.518025368828,0.000025368827999999
0.519026776006,0.000026776005999999
0.520022377108,0.000022377108
0.521020755875,0.000020755875
0.522023250817,0.000023250816999999
0.523034770817,0.000034770816999999
0.524033986817,0.000033986816999999
0.525021510757,0.000021510756999999
0.526021116277,0.000021116276999999
0.527032636277,0.000032636276999999
0.528030489562,0.000030489561999999
0.529029914241,0.000029914240999999
0.530029902569,0.000029902568999999
0.531029383343,0.000029383342999999
0.532028599343,0.000028599342999999
0.533028717796,0.000028717796
0.534027933796,0.000027933795999999
0.535027149796,0.000027149795999999
0.536038669796,0.000038669795999999
0.537028029558,0.000028029557999999
0.538025588334,0.000025588333999999
0.539023517704,0.000023517703999999
0.540022733704,0.000022733703999999
0.541034253704,0.000034253703999999
0.542033469704,0.000033469703999999
0.543032685704,0.000032685703999999
0.544021943179,0.000021943178999999
0.545024008195,0.000024008194999999
0.546025767207,0.000025767206999999
0.547027829998,0.000027829997999999
0.548024441362,0.000024441361999999
0.549026411212,0.000026411212
0.550028204365,0.000028204365
0.551027420365,0.000027420364999999
0.552026636365,0.000026636364999999
0.553038156365,0.000038156364999999
0.554037372365,0.000037372364999999
0.555031996533,0.000031996532999999
0.556025789501,0.000025789500999999
0.557025005501,0.000025005500999999
0.558028678676,0.000028678676
0.559027894676,0.000027894675999999
0.560023179211,0.000023179210999999
0.561021970376,0.000021970375999999
0.562028862839,0.000028862838999999
0.563028078839,0.000028078838999999
0.564027294839,0.000027294839
0.565038814839,0.000038814838999999
0.566038030839,0.000038030838999999
0.567025261082,0.000025261081999999
0.568026029701,0.000026029700999999
0.569025245701,0.000025245700999999
0.570020556242,0.000020556241999999
0.571032076242,0.000032076241999999
0.572023673357,0.000023673356999999
0.573024884212,0.000024884212
0.574020371924,0.000020371923999999
0.575022570972,0.000022570972
0.576023780492,0.000023780491999999
0.577026231811,0.000026231810999999
0.578029224389,0.000029224389
0.579028440389,0.000028440388999999
0.580027656389,0.000027656388999999
0.581031089674,0.000031089673999999
0.582022931868,0.000022931867999999
0.583029099677,0.000029099676999999
0.584029739576,0.000029739575999999
0.585024774176,0.000024774175999999
0.586030638529,0.000030638529
0.587024884302,0.000024884302
0.588024100302,0.000024100301999999
0.589035620302,0.000035620302
0.590021898597,0.000021898596999999
0.591026416716,0.000026416715999999
0.592031303387,0.000031303386999999
0.593029682198,0.000029682197999999
0.59402686139,0.000026861389999999
0.59502607739,0.00002607739
0.596032083302,0.000032083301999999
0.597026149876,0.000026149875999999
0.598025365876,0.000025365876
0.599036885876,0.000036885875999999
0.60002303928,0.00002303928
0.601021348784,0.000021348783999999
0.602032868784,0.000032868783999999
0.603032084784,0.000032084783999999
0.604031300784,0.000031300783999999
0.605030516784,0.000030516783999999
0.606042036784,0.000042036783999999
0.607041252784,0.000041252784
0.60803144809,0.000031448089999999
0.609028800328,0.000028800327999999
0.610031974499,0.000031974499
0.611031190499,0.000031190499
0.612030800548,0.000030800547999999
0.613027624775,0.000027624774999999
0.614029054186,0.000029054185999999
0.615028270186,0.000028270186
0.616023733644,0.000023733643999999
0.617022949644,0.000022949644
0.618029946888,0.000029946887999999
0.619025917007,0.000025917006999999
0.620025871428,0.000025871428
0.621030993395,0.000030993395
0.622025062589,0.000025062588999999
0.623032159289,0.000032159288999999
0.624031375289,0.000031375289
0.625030591289,0.000030591289
0.626023014771,0.000023014770999999
0.627026000007,0.000026000007
0.628025861763,0.000025861762999999
0.629024410682,0.000024410681999999
0.630026739295,0.000026739294999999
0.631021000137,0.000021000136999999
0.632023497604,0.000023497604
0.633028549383,0.000028549383
0.634030275296,0.000030275296
0.635027589531,0.000027589530999999
0.636021838822,0.000021838821999999
0.637027717498,0.000027717498
0.638020199923,0.000020199922999999
0.639023273752,0.000023273751999999
0.640022288872,0.000022288871999999
0.641023223215,0.000023223214999999
0.642023650462,0.000023650461999999
0.643022866462,0.000022866461999999
0.644034386462,0.000034386462
0.64503085337,0.000030853369999999
0.646029018576,0.000029018576
0.647021013575,0.000021013574999999
0.648028319472,0.000028319471999999
0.649031310355,0.000031310355
0.650030680395,0.000030680394999999
0.651024751627,0.000024751626999999
0.652021484141,0.000021484140999999
0.653022822766,0.000022822766
0.654029408941,0.000029408941
0.655020902487,0.000020902486999999
0.65602608327,0.000026083269999999
0.65702529927,0.00002529927
0.658029482314,0.000029482313999999
0.659031321808,0.000031321807999999
0.660022637563,0.000022637563
0.661034157563,0.000034157562999999
0.662033373563,0.000033373562999999
0.663032589563,0.000032589562999999
0.664031805563,0.000031805562999999
0.665043325563,0.000043325562999999
0.666042541563,0.000042541562999999
0.667041757563,0.000041757563
0.668040973563,0.000040973563
0.669052493563,0.000052493563
0.670051709563,0.000051709563
0.671027851152,0.000027851151999999
0.672031773698,0.000031773697999999
0.673022513945,0.000022513944999999
0.674034033945,0.000034033944999999
0.675027678865,0.000027678865
0.676024796357,0.000024796357
0.677024227497,0.000024227496999999
0.678030835116,0.000030835115999999
0.679022288387,0.000022288386999999
0.680031467928,0.000031467927999999
0.681030683928,0.000030683927999999
0.682029899928,0.000029899927999999
0.683029115928,0.000029115928
0.684030259986,0.000030259985999999
0.685023083143,0.000023083143
0.68602437796,0.000024377959999999
0.687024920869,0.000024920868999999
0.688032199863,0.000032199863
0.689031415863,0.000031415862999999
0.690030631863,0.000030631862999999
0.691029847863,0.000029847863
0.692041367863,0.000041367862999999
0.693040583863,0.000040583862999999
0.694026129256,0.000026129256
0.695025345256,0.000025345255999999
0.696036865256,0.000036865256
0.697032278081,0.000032278080999999
0.698031494081,0.000031494080999999
0.699021524285,0.000021524284999999
0.700031448,0.000031448
0.701028932113,0.000028932112999999
0.702029005662,0.000029005661999999
0.703030929604,0.000030929604
0.704031303279,0.000031303278999999
0.705026275313,0.000026275312999999
0.706020240266,0.000020240265999999
0.707031760266,0.000031760266
0.708029292224,0.000029292223999999
0.709028508224,0.000028508223999999
0.710027724224,0.000027724224
0.711039244224,0.000039244223999999
0.712038460224,0.000038460223999999
0.713037676224,0.000037676223999999
0.714036892224,0.000036892223999999
0.715036108224,0.000036108223999999
0.716029084257,0.000029084256999999
0.717031114572,0.000031114571999999
0.718030330572,0.000030330572
0.719029546572,0.000029546571999999
0.720028762572,0.000028762571999999
0.721040282572,0.000040282571999999
0.722039498572,0.000039498571999999
0.723022125162,0.000022125161999999
0.724033645162,0.000033645161999999
0.725032861162,0.000032861161999999
0.726032077162,0.000032077162
0.727031293162,0.000031293162
0.728042813162,0.000042813162
0.729029725162,0.000029725162
0.730028326087,0.000028326086999999
0.731030856612,0.000030856611999999
0.732027323081,0.000027323080999999
0.733026539081,0.000026539080999999
0.734025755081,0.000025755081
0.735027823551,0.000027823550999999
0.736030445993,0.000030445993
0.737029661993,0.000029661992999999
0.738028877993,0.000028877992999999
0.739031670165,0.000031670164999999
0.740030886165,0.000030886164999999
0.741030102165,0.000030102164999999
0.742029485854,0.000029485853999999
0.743028701854,0.000028701853999999
0.744021085858,0.000021085857999999
0.745031725823,0.000031725823
0.746022440113,0.000022440112999999
0.747027276724,0.000027276724
0.748026492724,0.000026492723999999
0.749025708724,0.000025708723999999
0.750026995759,0.000026995758999999
0.75102838167,0.000028381669999999
0.752029718786,0.000029718785999999
0.753029377536,0.000029377535999999
0.754020639292,0.000020639291999999
0.755032159292,0.000032159292
0.756026167497,0.000026167497
0.757032028387,0.000032028386999999
0.758031244387,0.000031244386999999
0.759030460387,0.000030460386999999
0.760029676387,0.000029676386999999
0.761029591004,0.000029591003999999
0.762023007285,0.000023007284999999
0.763034527285,0.000034527285
0.764022047685,0.000022047685
0.765033567685,0.000033567684999999
0.766032783685,0.000032783685
0.767031999685,0.000031999684999999
0.768019432,0.000019431999999999
0.769020164402,0.000020164401999999
0.77003154348,0.000031543479999999
0.77103075948,0.00003075948
0.77202997548,0.000029975479999999
0.773019432,0.000019431999999999
0.774028487816,0.000028487815999999
0.775027664509,0.000027664508999999
0.776027640683,0.000027640683
0.777022914141,0.000022914140999999
0.778024795832,0.000024795831999999
0.779029608029,0.000029608028999999
0.780029378539,0.000029378538999999
0.781022762891,0.000022762891
0.782028734477,0.000028734476999999
0.783026260367,0.000026260366999999
0.784025476367,0.000025476366999999
0.78503103229,0.000031032289999999
0.786022312783,0.000022312783
0.787030075755,0.000030075754999999
0.788025108484,0.000025108484
0.789024386517,0.000024386517
0.7900320122,0.000032012199999999
0.7910312282,0.000031228199999999
0.7920304442,0.000030444199999999
0.7930296602,0.000029660199999999
0.7940411802,0.000041180199999999
0.795027702101,0.000027702100999999
0.796026710551,0.000026710551
0.797026470261,0.000026470260999999
0.79802054699,0.000020546989999999
0.799021342363,0.000021342362999999
0.800024372998,0.000024372997999999
0.801027443149,0.000027443148999999
0.802025962168,0.000025962167999999
0.803025178168,0.000025178168
0.804036698168,0.000036698167999999
0.805035914168,0.000035914168
0.806024535424,0.000024535424
0.807028381483,0.000028381482999999
0.808026999941,0.000026999940999999
0.809026594724,0.000026594723999999
0.810030968828,0.000030968827999999
0.811021366041,0.000021366040999999
0.812023115436,0.000023115435999999
0.813022136861,0.000022136861
0.814026738413,0.000026738412999999
0.815021676551,0.000021676551
0.816025442769,0.000025442769
0.817021461477,0.000021461477
0.818031397405,0.000031397404999999
0.819024449159,0.000024449158999999
0.820023665159,0.000023665158999999
0.821035185159,0.000035185158999999
0.822026714376,0.000026714375999999
0.823028715407,0.000028715406999999
0.824029780435,0.000029780434999999
0.825022957231,0.000022957230999999
0.826029572252,0.000029572251999999
0.82702054569,0.00002054569
0.828025129449,0.000025129448999999
0.829024345449,0.000024345448999999
0.830021794505,0.000021794504999999
0.831025266297,0.000025266296999999
0.832024482297,0.000024482296999999
0.833027294697,0.000027294696999999
0.834026510697,0.000026510696999999
0.835025726697,0.000025726696999999
0.836024428256,0.000024428255999999
0.837023644256,0.000023644255999999
0.838035164256,0.000035164255999999
0.839019432,0.000019431999999999
0.840021844417,0.000021844416999999
0.841033364417,0.000033364417
0.842028141333,0.000028141332999999
0.843027850862,0.000027850861999999
0.844032193931,0.000032193931
0.845020914422,0.000020914421999999
0.846020317932,0.000020317931999999
0.847028385246,0.000028385245999999
0.848027601246,0.000027601245999999
0.849026817246,0.000026817245999999
0.850038337246,0.000038337246
0.851020328891,0.000020328890999999
0.852031848891,0.000031848891
0.853031064891,0.000031064890999999
0.854030280891,0.000030280890999999
0.855041800891,0.000041800890999999
0.856041016891,0.000041016890999999
0.857029015462,0.000029015461999999
0.858028231462,0.000028231461999999
0.859027447462,0.000027447462
0.860023218825,0.000023218824999999
0.861028480217,0.000028480216999999
0.862029397322,0.000029397321999999
0.8630237145,0.000023714499999999
0.864032200749,0.000032200748999999
0.865025813726,0.000025813725999999
0.866027957736,0.000027957735999999
0.867029386972,0.000029386971999999
0.868022670706,0.000022670705999999
0.869029351156,0.000029351155999999
0.870024479418,0.000024479417999999
0.871026968784,0.000026968784
0.872024333496,0.000024333495999999
0.873030944788,0.000030944788
0.874022839725,0.000022839724999999
0.875029225554,0.000029225554
0.876021834183,0.000021834182999999
0.877033354183,0.000033354182999999
0.878029304344,0.000029304343999999
0.879029771362,0.000029771362
0.880020680621,0.000020680620999999
0.881025060892,0.000025060892
0.882032139636,0.000032139635999999
0.883029001794,0.000029001794
0.884025823315,0.000025823315
0.885026963955,0.000026963954999999
0.886025182229,0.000025182228999999
0.887030682146,0.000030682146
0.888022135835,0.000022135835
0.889022977382,0.000022977381999999
0.890034497382,0.000034497381999999
0.89103171676,0.000031716759999999
0.892020523517,0.000020523517
0.89302847331,0.000028473309999999
0.894027911089,0.000027911089
0.895027127089,0.000027127088999999
0.89602776456,0.000027764559999999
0.897021424182,0.000021424182
0.898024412922,0.000024412921999999
0.899024529501,0.000024529500999999
0.900023745501,0.000023745501
0.901031338231,0.000031338231
0.902024267137,0.000024267136999999
0.903031448,0.000031448
0.904024853202,0.000024853201999999
0.905020534286,0.000020534285999999
0.906027196252,0.000027196251999999
0.907027549183,0.000027549182999999
0.908030835215,0.000030835214999999
0.909028507855,0.000028507854999999
0.91002910134,0.00002910134
0.911022132631,0.000022132630999999
0.912032298349,0.000032298348999999
0.913026445248,0.000026445248
0.914022766369,0.000022766369
0.915030396495,0.000030396494999999
0.916025582242,0.000025582241999999
0.917029341136,0.000029341136
0.918029456235,0.000029456234999999
0.919028672235,0.000028672234999999
0.920027888235,0.000027888234999999
0.921039408235,0.000039408234999999
0.922038624235,0.000038624234999999
0.923037840235,0.000037840234999999
0.924037056235,0.000037056235
0.925036272235,0.000036272234999999
0.92602136996,0.000021369959999999
0.927022467693,0.000022467692999999
0.928026844292,0.000026844292
0.929019432,0.000019431999999999
0.930026202464,0.000026202464
0.931019432,0.000019431999999999
0.93202675014,0.000026750139999999
0.933029068828,0.000029068827999999
0.934032184434,0.000032184434
0.935022511056,0.000022511056
0.936034031056,0.000034031055999999
0.937033247056,0.000033247055999999
0.938024889638,0.000024889637999999
0.939024105638,0.000024105637999999
0.940035625638,0.000035625637999999
0.941021633432,0.000021633431999999
0.942033153432,0.000033153431999999
0.943032369432,0.000032369431999999
0.944031585432,0.000031585431999999
0.945030801432,0.000030801432
0.946019432,0.000019431999999999
0.9470204272,0.000020427199999999
0.948020255095,0.000020255095
0.949029428358,0.000029428357999999
0.950022660097,0.000022660096999999
0.951028770013,0.000028770012999999
0.95202750071,0.000027500709999999
0.95302671671,0.000026716709999999
0.95402593271,0.000025932709999999
0.95503745271,0.00003745271
0.956022518176,0.000022518175999999
0.957034038176,0.000034038176
0.958033254176,0.000033254175999999
0.959032470176,0.000032470175999999
0.960031686176,0.000031686175999999
0.961043206176,0.000043206175999999
0.962042422176,0.000042422175999999
0.963041638176,0.000041638175999999
0.964053158176,0.000053158175999999
0.965052374176,0.000052374175999999
0.966030620157,0.000030620156999999
0.967029836157,0.000029836156999999
0.968028448518,0.000028448517999999
0.969027664518,0.000027664517999999
0.970027509013,0.000027509012999999
0.971022170991,0.000022170990999999
0.972029111196,0.000029111195999999
0.973028327196,0.000028327195999999
0.974027543196,0.000027543195999999
0.975019432,0.000019431999999999
0.976031338618,0.000031338618
0.977025789232,0.000025789232
0.978024661852,0.000024661851999999
0.979023877852,0.000023877851999999
0.980035397852,0.000035397851999999
0.981024497749,0.000024497749
0.982023713749,0.000023713748999999
0.983025820249,0.000025820249
0.984025036249,0.000025036248999999
0.985036556249,0.000036556249
0.986035772249,0.000035772248999999
0.987034988249,0.000034988248999999
0.988034204249,0.000034204248999999
0.989045724249,0.000045724248999999
0.990044940249,0.000044940248999999
0.991044156249,0.000044156248999999
0.992055676249,0.000055676248999999
0.993054892249,0.000054892248999999
0.994020237665,0.000020237664999999
0.99502815445,0.000028154449999999
0.996026733214,0.000026733213999999
0.997019432,0.000019431999999999
0.998027899394,0.000027899393999999
0.999030925823,0.000030925822999999


==> results/alltypes/TCP_100MBIT.csv <==
0.0010697,0.000069699999999999
0.002113742819,0.000113742818999999
0.003103306635,0.000103306634999999
0.004113546635,0.000113546634999999
0.005123786635,0.000123786634999999
0.006134026635,0.000134026634999999
0.00704996,0.00004996
0.008147424639,0.000147424638999999
0.0090964178,0.000096417799999999
0.0101066578,0.000106657799999999
0.011172686237,0.000172686236999999
0.012171102645,0.000171102644999999
0.01304996,0.00004996
0.014135065511,0.000135065510999999
0.015104276211,0.000104276210999999
0.016114516211,0.000114516210999999
0.017124756211,0.000124756210999999
0.018094780557,0.000094780556999999
0.019089777703,0.000089777702999999
0.020173987471,0.000173987470999999
0.021147361353,0.000147361352999999
0.02215026478,0.000150264779999999
0.023112489948,0.000112489947999999
0.024139136763,0.000139136762999999
0.025154782689,0.000154782688999999
0.026165022689,0.000165022688999999
0.027175262689,0.000175262688999999
0.028089298674,0.000089298673999999
0.029099538674,0.000099538673999999
0.030170292145,0.000170292144999999
0.031103225251,0.000103225251
0.032176165755,0.000176165755
0.033186405755,0.000186405754999999
0.034129061462,0.000129061461999999
0.035139194117,0.000139194117
0.036098560577,0.000098560577
0.037142318821,0.000142318820999999
0.038129907904,0.000129907903999999
0.039120517861,0.000120517860999999
0.04006846401,0.00006846401
0.04120174401,0.000201744009999999
0.04221198401,0.000211984009999999
0.04304996,0.00004996
0.044177818099,0.000177818098999999
0.045121512809,0.000121512808999999
0.046138157567,0.000138157566999999
0.047160450739,0.000160450738999999
0.048138744212,0.000138744211999999
0.049133798226,0.000133798225999999
0.050177171847,0.000177171846999999
0.051105363105,0.000105363104999999
0.052061017832,0.000061017831999999
0.053194297832,0.000194297831999999
0.054204537832,0.000204537832
0.055214777832,0.000214777831999999
0.05604996,0.00004996
0.05704996,0.00004996
0.05817513703,0.00017513703
0.05904996,0.00004996
0.06004996,0.00004996
0.061100869885,0.000100869885
0.06204996,0.00004996
0.063051037892,0.000051037891999999
0.06409390839,0.000093908389999999
0.065115659892,0.000115659891999999
0.066125899892,0.000125899891999999
0.067136139892,0.000136139891999999
0.068148330266,0.000148330265999999
0.06917012,0.00017012
0.070158287399,0.000158287398999999
0.071168527399,0.000168527398999999
0.072178767399,0.000178767399
0.073189007399,0.000189007398999999
0.074199247399,0.000199247398999999
0.075209487399,0.000209487398999999
0.076131670021,0.000131670020999999
0.077155538648,0.000155538647999999
0.078056407931,0.000056407930999999
0.079151396483,0.000151396483
0.080066219421,0.000066219420999999
0.08104996,0.00004996
0.082165784002,0.000165784001999999
0.083082209589,0.000082209589
0.084074270382,0.000074270381999999
0.085084510382,0.000084510381999999
0.086217790382,0.000217790381999999
0.087228030382,0.000228030381999999
0.088238270382,0.000238270381999999
0.089152949009,0.000152949009
0.090154786371,0.000154786370999999
0.091104513021,0.000104513021
0.09204996,0.00004996
0.093152380612,0.000152380611999999
0.094129680534,0.000129680533999999
0.095080238556,0.000080238556
0.096098901764,0.000098901763999999
0.09704996,0.00004996
0.098111020232,0.000111020231999999
0.099121260232,0.000121260231999999
0.100160999124,0.000160999123999999
0.101171239124,0.000171239123999999
0.10211540156,0.000115401559999999
0.10312564156,0.000125641559999999
0.10413588156,0.00013588156
0.105136578018,0.000136578017999999
0.106146818018,0.000146818017999999
0.107157058018,0.000157058017999999
0.108167298018,0.000167298018
0.109177538018,0.000177538017999999
0.110079843503,0.000079843502999999
0.111090927886,0.000090927885999999
0.112104739739,0.000104739738999999
0.113150557526,0.000150557525999999
0.114160797526,0.000160797525999999
0.115174760929,0.000174760928999999
0.11607793883,0.000077938829999999
0.11708817883,0.000088178829999999
0.118055759258,0.000055759257999999
0.11917012,0.00017012
0.120132589704,0.000132589703999999
0.12104996,0.00004996
0.122079791163,0.000079791162999999
0.123090031163,0.000090031162999999
0.124223311163,0.000223311162999999
0.125233551163,0.000233551162999999
0.126243791163,0.000243791162999999
0.12704996,0.00004996
0.128167770647,0.000167770646999999
0.129054970647,0.000054970647
0.130134222366,0.000134222365999999
0.131150044326,0.000150044326
0.132147065074,0.000147065073999999
0.133110726459,0.000110726458999999
0.134131439744,0.000131439743999999
0.135141679744,0.000141679743999999
0.13604996,0.00004996
0.13704996,0.00004996
0.138108532106,0.000108532105999999
0.139077736629,0.000077736628999999
0.140139802212,0.000139802211999999
0.141144207984,0.000144207984
0.14204996,0.00004996
0.143073084789,0.000073084788999999
0.144160134129,0.000160134129
0.145089757446,0.000089757445999999
0.146082370968,0.000082370967999999
0.147119785899,0.000119785899
0.148073419097,0.000073419096999999
0.149083659097,0.000083659096999999
0.150050987484,0.000050987483999999
0.151134630183,0.000134630182999999
0.152147142498,0.000147142497999999
0.153157382498,0.000157382497999999
0.154062116325,0.000062116325
0.155084949824,0.000084949824
0.156095189824,0.000095189823999999
0.15708446119,0.00008446119
0.15809470119,0.000094701189999999
0.159150908037,0.000150908036999999
0.160123734807,0.000123734806999999
0.161135773037,0.000135773036999999
0.162174519229,0.000174519228999999
0.163154213973,0.000154213973
0.16404996,0.00004996
0.165125072551,0.000125072550999999
0.166135312551,0.000135312550999999
0.167156098506,0.000156098506
0.168156482308,0.000156482308
0.16904996,0.00004996
0.170104104855,0.000104104854999999
0.171122183831,0.000122183830999999
0.172132423831,0.000132423830999999
0.173142663831,0.000142663830999999
0.174152903831,0.000152903831
0.175163143831,0.000163143830999999
0.176296423831,0.000296423831
0.177306663831,0.000306663830999999
0.178316903831,0.000316903830999999
0.179327143831,0.000327143830999999
0.180337383831,0.000337383830999999
0.181224583831,0.000224583830999999
0.182101000546,0.000101000546
0.183176865533,0.000176865532999999
0.18404996,0.00004996
0.185137760511,0.000137760510999999
0.186178283848,0.000178283847999999
0.187098169091,0.000098169090999999
0.188108409091,0.000108409091
0.189118649091,0.000118649090999999
0.190128889091,0.000128889090999999
0.191139129091,0.000139129091
0.192159923859,0.000159923859
0.193170163859,0.000170163858999999
0.194180403859,0.000180403858999999
0.195162863688,0.000162863687999999
0.196119747468,0.000119747467999999
0.197082192014,0.000082192013999999
0.198139758277,0.000139758277
0.19917012,0.00017012
0.200146098153,0.000146098152999999
0.201121855975,0.000121855974999999
0.202156885041,0.000156885040999999
0.203167125041,0.000167125041
0.204177365041,0.000177365040999999
0.205187605041,0.000187605040999999
0.206197845041,0.000197845040999999
0.20704996,0.00004996
0.208125615181,0.000125615180999999
0.209161561322,0.000161561321999999
0.21004996,0.00004996
0.21110481429,0.000104814289999999
0.212084565517,0.000084565516999999
0.213094805517,0.000094805516999999
0.214117645214,0.000117645214
0.21504996,0.00004996
0.216172025948,0.000172025947999999
0.217091864277,0.000091864276999999
0.218086468984,0.000086468983999999
0.219058557043,0.000058557042999999
0.220140510794,0.000140510793999999
0.221083263885,0.000083263884999999
0.22204996,0.00004996
0.223146525938,0.000146525937999999
0.224156765938,0.000156765937999999
0.225061716249,0.000061716248999999
0.226194996249,0.000194996248999999
0.227053586967,0.000053586966999999
0.228095049285,0.000095049284999999
0.229087593028,0.000087593027999999
0.230106950666,0.000106950665999999
0.231112585787,0.000112585787
0.23213828652,0.000138286519999999
0.233138924609,0.000138924608999999
0.234175484477,0.000175484476999999
0.235185724477,0.000185724477
0.236195964477,0.000195964476999999
0.237119487319,0.000119487318999999
0.23806832467,0.000068324669999999
0.2390999926,0.000099992599999999
0.240158966809,0.000158966808999999
0.241096840853,0.000096840852999999
0.242107080853,0.000107080852999999
0.243174182091,0.000174182091
0.244061382091,0.000061382091
0.245100558572,0.000100558571999999
0.246087010742,0.000087010741999999
0.247119055974,0.000119055974
0.248153378459,0.000153378458999999
0.249163618459,0.000163618458999999
0.250173858459,0.000173858458999999
0.251184098459,0.000184098459
0.252111112088,0.000111112087999999
0.253157790788,0.000157790787999999
0.254054991157,0.000054991156999999
0.255128430703,0.000128430702999999
0.256060138206,0.000060138206
0.257078260459,0.000078260458999999
0.258110480335,0.000110480335
0.259147878317,0.000147878316999999
0.260071421145,0.000071421144999999
0.26104996,0.00004996
0.262113617266,0.000113617265999999
0.26304996,0.00004996
0.264151786348,0.000151786347999999
0.26504996,0.00004996
0.266135239317,0.000135239316999999
0.267145479317,0.000145479316999999
0.268165933277,0.000165933276999999
0.26910941213,0.000109412129999999
0.27004996,0.00004996
0.271135198896,0.000135198895999999
0.272145438896,0.000145438896
0.273062009638,0.000062009637999999
0.274195289638,0.000195289637999999
0.275205529638,0.000205529637999999
0.276072401404,0.000072401403999999
0.277121788311,0.000121788310999999
0.278123718458,0.000123718457999999
0.279103771152,0.000103771151999999
0.280114011152,0.000114011152
0.281124251152,0.000124251151999999
0.282257531152,0.000257531152
0.283267771152,0.000267771152
0.28404996,0.00004996
0.285075007482,0.000075007481999999
0.286107635816,0.000107635815999999
0.287117875816,0.000117875815999999
0.288118534688,0.000118534687999999
0.289146750151,0.000146750151
0.290085032662,0.000085032662
0.291095272662,0.000095272661999999
0.292228552662,0.000228552661999999
0.293238792662,0.000238792661999999
0.294106551884,0.000106551883999999
0.295116791884,0.000116791884
0.296127031884,0.000127031883999999
0.297137271884,0.000137271883999999
0.298081541773,0.000081541772999999
0.299171366291,0.000171366290999999
0.300142122284,0.000142122284
0.301061504489,0.000061504488999999
0.302194784489,0.000194784488999999
0.30304996,0.00004996
0.304123404925,0.000123404924999999
0.305133644925,0.000133644924999999
0.306143884925,0.000143884924999999
0.307154124925,0.000154124924999999
0.308164364925,0.000164364925
0.309297644925,0.000297644925
0.310061804925,0.000061804924999999
0.311132158389,0.000132158388999999
0.312112908669,0.000112908668999999
0.313123148669,0.000123148668999999
0.314133388669,0.000133388669
0.315143628669,0.000143628669
0.31604996,0.00004996
0.317067620793,0.000067620792999999
0.318166687396,0.000166687395999999
0.319148429245,0.000148429244999999
0.32004996,0.00004996
0.321064045987,0.000064045987
0.322074285987,0.000074285986999999
0.323111068432,0.000111068431999999
0.324078093935,0.000078093935
0.325111308024,0.000111308023999999
0.326130456779,0.000130456778999999
0.327075239521,0.000075239520999999
0.328085479521,0.000085479520999999
0.32904996,0.00004996
0.33017499629,0.000174996289999999
0.33113957599,0.000139575989999999
0.33214981599,0.000149815989999999
0.333114348912,0.000114348911999999
0.33404996,0.00004996
0.335084850514,0.000084850513999999
0.336095090514,0.000095090513999999
0.33704996,0.00004996
0.338122296879,0.000122296878999999
0.339132536879,0.000132536879
0.340142776879,0.000142776878999999
0.34104996,0.00004996
0.342104090641,0.000104090641
0.34304996,0.00004996
0.344089891707,0.000089891707
0.345100131707,0.000100131706999999
0.346155058763,0.000155058763
0.347088599949,0.000088599948999999
0.348114754237,0.000114754236999999
0.349159572752,0.000159572751999999
0.350089807217,0.000089807216999999
0.351119957354,0.000119957353999999
0.352071374233,0.000071374232999999
0.353081614233,0.000081614232999999
0.354135176317,0.000135176316999999
0.355114356418,0.000114356417999999
0.356081728544,0.000081728543999999
0.357113190173,0.000113190173
0.358121568941,0.000121568940999999
0.359167441735,0.000167441734999999
0.360053451996,0.000053451995999999
0.361124415947,0.000124415946999999
0.36216768778,0.000167687779999999
0.36305488778,0.000054887779999999
0.364068220855,0.000068220854999999
0.365201500855,0.000201500854999999
0.366211740855,0.000211740854999999
0.367221980855,0.000221980854999999
0.368232220855,0.000232220854999999
0.369242460855,0.000242460855
0.370252700855,0.000252700854999999
0.371262940855,0.000262940854999999
0.372273180855,0.000273180854999999
0.373160380855,0.000160380855
0.374138234768,0.000138234768
0.375148474768,0.000148474767999999
0.376158714768,0.000158714767999999
0.377168954768,0.000168954767999999
0.37804996,0.00004996
0.379118187509,0.000118187508999999
0.380067695893,0.000067695893
0.38113483704,0.00013483704
0.382068788246,0.000068788245999999
0.383153252246,0.000153252245999999
0.38417736762,0.000177367619999999
0.38518760762,0.000187607619999999
0.38619784762,0.000197847619999999
0.38720808762,0.000208087619999999
0.388143666402,0.000143666401999999
0.389153906402,0.000153906402
0.390057056599,0.000057056598999999
0.39104996,0.00004996
0.392133869,0.000133869
0.393144109,0.000144109
0.394154349,0.000154348999999999
0.395166748681,0.000166748680999999
0.396066081436,0.000066081435999999
0.397199361436,0.000199361435999999
0.398209601436,0.000209601436
0.399219841436,0.000219841435999999
0.400230081436,0.000230081435999999
0.401117281436,0.000117281435999999
0.402250561436,0.000250561435999999
0.403260801436,0.000260801435999999
0.404148001436,0.000148001435999999
0.405109681877,0.000109681877
0.406069086616,0.000069086616
0.407202366616,0.000202366615999999
0.408212606616,0.000212606615999999
0.409143138195,0.000143138194999999
0.410098483757,0.000098483756999999
0.411108723757,0.000108723757
0.412118963757,0.000118963756999999
0.413160928403,0.000160928402999999
0.41413010649,0.000130106489999999
0.41511578618,0.00011578618
0.41617012,0.00017012
0.417177065639,0.000177065639
0.418187305639,0.000187305638999999
0.419197545639,0.000197545638999999
0.420207785639,0.000207785638999999
0.421066279945,0.000066279944999999
0.42217335108,0.000173351079999999
0.423106036123,0.000106036122999999
0.424134635471,0.000134635470999999
0.425085909131,0.000085909130999999
0.426160585215,0.000160585214999999
0.427137984321,0.000137984320999999
0.428063069161,0.000063069160999999
0.429153294158,0.000153294157999999
0.430134013819,0.000134013818999999
0.431144253819,0.000144253818999999
0.432166520527,0.000166520526999999
0.433073106998,0.000073106997999999
0.434083346998,0.000083346997999999
0.435216626998,0.000216626998
0.436226866998,0.000226866997999999
0.437161175909,0.000161175909
0.438097750563,0.000097750562999999
0.439107990563,0.000107990563
0.440118230563,0.000118230562999999
0.441173634081,0.000173634080999999
0.442183874081,0.000183874080999999
0.443194114081,0.000194114081
0.444204354081,0.000204354080999999
0.445214594081,0.000214594080999999
0.446101794081,0.000101794080999999
0.447112034081,0.000112034081
0.448111598208,0.000111598207999999
0.449178532981,0.000178532981
0.450115433855,0.000115433854999999
0.451098906644,0.000098906644
0.452142684711,0.000142684710999999
0.453058184096,0.000058184095999999
0.454085134964,0.000085134963999999
0.455119986883,0.000119986882999999
0.456062138363,0.000062138362999999
0.457061111792,0.000061111791999999
0.45804996,0.00004996
0.459096084591,0.000096084590999999
0.460167983148,0.000167983147999999
0.461136014539,0.000136014538999999
0.462116903319,0.000116903318999999
0.463119210548,0.000119210547999999
0.464153173366,0.000153173365999999
0.465148132951,0.000148132950999999
0.466062626041,0.000062626041
0.467195906041,0.000195906040999999
0.468206146041,0.000206146040999999
0.469154963998,0.000154963998
0.470056508074,0.000056508073999999
0.471084968915,0.000084968914999999
0.472095208915,0.000095208915
0.473096368021,0.000096368020999999
0.47404996,0.00004996
0.47517515798,0.000175157979999999
0.47606235798,0.000062357979999999
0.477127478729,0.000127478729
0.478137718729,0.000137718729
0.479147958729,0.000147958728999999
0.480158198729,0.000158198728999999
0.481168438729,0.000168438728999999
0.482301718729,0.000301718728999999
0.483311958729,0.000311958728999999
0.484322198729,0.000322198729
0.485332438729,0.000332438729
0.486342678729,0.000342678728999999
0.487352918729,0.000352918728999999
0.488363158729,0.000363158728999999
0.489250358729,0.000250358729
0.49004996,0.00004996
0.491144263149,0.000144263148999999
0.492071428367,0.000071428367
0.49317012,0.00017012
0.494137276464,0.000137276463999999
0.49504996,0.00004996
0.49604996,0.00004996
0.497074088852,0.000074088851999999
0.49812101337,0.000121013369999999
0.499179319271,0.000179319270999999
0.500172863647,0.000172863647
0.501115749581,0.000115749580999999
0.502125989581,0.000125989580999999
0.503136229581,0.000136229580999999
0.504146469581,0.000146469580999999
0.505113722003,0.000113722002999999
0.506154964931,0.000154964930999999
0.507165204931,0.000165204930999999
0.508175444931,0.000175444930999999
0.509185684931,0.000185684930999999
0.510059432077,0.000059432077
0.511069672077,0.000069672076999999
0.512083867974,0.000083867973999999
0.513060219728,0.000060219727999999
0.514193499728,0.000193499727999999
0.515203739728,0.000203739727999999
0.516102073956,0.000102073955999999
0.517078892391,0.000078892390999999
0.51804996,0.00004996
0.51909258787,0.00009258787
0.52010282787,0.000102827869999999
0.521070984463,0.000070984463
0.522112755023,0.000112755022999999
0.523174701288,0.000174701287999999
0.524184941288,0.000184941287999999
0.525195181288,0.000195181287999999
0.526116552912,0.000116552912
0.527126792912,0.000126792911999999
0.528137032912,0.000137032911999999
0.529147272912,0.000147272911999999
0.530093700105,0.000093700104999999
0.53104996,0.00004996
0.532161563715,0.000161563715
0.533171803715,0.000171803715
0.534144865498,0.000144865498
0.535109515068,0.000109515067999999
0.536133114132,0.000133114132
0.53716018096,0.000160180959999999
0.53817042096,0.000170420959999999
0.53911580983,0.000115809829999999
0.54012604983,0.000126049829999999
0.541080662862,0.000080662862
0.542099649915,0.000099649914999999
0.543109889915,0.000109889914999999
0.544130647065,0.000130647064999999
0.545170296964,0.000170296964
0.546055674361,0.000055674360999999
0.547166538821,0.000166538821
0.548176778821,0.000176778820999999
0.549187018821,0.000187018820999999
0.550197258821,0.000197258820999999
0.551207498821,0.000207498820999999
0.552217738821,0.000217738821
0.553104938821,0.000104938821
0.554140637198,0.000140637198
0.555150877198,0.000150877197999999
0.556161117198,0.000161117197999999
0.557084701787,0.000084701786999999
0.558136906775,0.000136906774999999
0.559156411911,0.000156411911
0.560166651911,0.000166651910999999
0.56116820739,0.000168207389999999
0.562147779424,0.000147779423999999
0.563115827914,0.000115827913999999
0.564067111928,0.000067111927999999
0.56511588786,0.000115887859999999
0.56610915227,0.00010915227
0.567101412962,0.000101412962
0.56810103577,0.000101035769999999
0.56904996,0.00004996
0.57004996,0.00004996
0.571154327857,0.000154327856999999
0.572168713584,0.000168713583999999
0.573117364073,0.000117364072999999
0.574157967953,0.000157967953
0.575144346888,0.000144346887999999
0.576165598079,0.000165598078999999
0.577175838079,0.000175838079
0.578186078079,0.000186078079
0.579196318079,0.000196318078999999
0.580206558079,0.000206558078999999
0.581216798079,0.000216798078999999
0.582146556758,0.000146556758
0.583128663855,0.000128663854999999
0.58404996,0.00004996
0.585179919642,0.000179919641999999
0.586078674916,0.000078674915999999
0.587171439138,0.000171439138
0.588181679138,0.000181679138
0.589191919138,0.000191919137999999
0.590097507271,0.000097507270999999
0.591155533403,0.000155533402999999
0.59204996,0.00004996
0.593156180382,0.000156180382
0.594166420382,0.000166420381999999
0.595176660382,0.000176660381999999
0.596186900382,0.000186900381999999
0.597197140382,0.000197140381999999
0.598079143029,0.000079143028999999
0.599143700384,0.000143700384
0.600056611658,0.000056611657999999
0.601140125808,0.000140125807999999
0.602058134377,0.000058134376999999
0.603113693849,0.000113693848999999
0.604123933849,0.000123933848999999
0.60504996,0.00004996
0.60604996,0.00004996
0.6070602,0.000060199999999999
0.60804996,0.00004996
0.609179380167,0.000179380166999999
0.61017521132,0.00017521132
0.61109462609,0.000094626089999999
0.612145468653,0.000145468652999999
0.613155708653,0.000155708652999999
0.614165948653,0.000165948653
0.615093358596,0.000093358595999999
0.616103598596,0.000103598595999999
0.617114154471,0.000114154470999999
0.618068851509,0.000068851508999999
0.619158879553,0.000158879552999999
0.620111072454,0.000111072453999999
0.62104996,0.00004996
0.622097785622,0.000097785621999999
0.623108025622,0.000108025621999999
0.624132130903,0.000132130902999999
0.625142370903,0.000142370902999999
0.626152610903,0.000152610902999999
0.627051171816,0.000051171815999999
0.628109357574,0.000109357573999999
0.62909475155,0.000094751549999999
0.63010499155,0.000104991549999999
0.63111523155,0.00011523155
0.63212547155,0.000125471549999999
0.633125879186,0.000125879185999999
0.634136119186,0.000136119185999999
0.635102671998,0.000102671998
0.636080227363,0.000080227363
0.637102132447,0.000102132446999999
0.638117545051,0.000117545050999999
0.639127785051,0.000127785051
0.640133979811,0.000133979811
0.641144219811,0.000144219810999999
0.642154459811,0.000154459810999999
0.643164699811,0.000164699810999999
0.644174939811,0.000174939810999999
0.645308219811,0.000308219810999999
0.646318459811,0.000318459811
0.647328699811,0.000328699811
0.648215899811,0.000215899810999999
0.649226139811,0.000226139810999999
0.650236379811,0.000236379811
0.651246619811,0.000246619811
0.652133819811,0.000133819810999999
0.653144059811,0.000144059810999999
0.654277339811,0.000277339810999999
0.655287579811,0.000287579810999999
0.656297819811,0.000297819810999999
0.657308059811,0.000308059810999999
0.658318299811,0.000318299810999999
0.659328539811,0.000328539810999999
0.660338779811,0.000338779811
0.661349019811,0.000349019811
0.662359259811,0.000359259811
0.663492539811,0.000492539810999999
0.664379739811,0.000379739810999999
0.665513019811,0.000513019810999999
0.666523259811,0.000523259810999999
0.667533499811,0.000533499811
0.668543739811,0.000543739810999999
0.669553979811,0.000553979811
0.670564219811,0.000564219810999999
0.671574459811,0.000574459811
0.672584699811,0.000584699810999999
0.673717979811,0.000717979810999999
0.674728219811,0.000728219811
0.675738459811,0.000738459810999999
0.676748699811,0.000748699811
0.677758939811,0.000758939810999999
0.678769179811,0.000769179810999999
0.679779419811,0.000779419810999999
0.680789659811,0.000789659810999999
0.681553819811,0.000553819810999999
0.682564059811,0.000564059811
0.683451259811,0.000451259810999999
0.684338459811,0.000338459810999999
0.685348699811,0.000348699810999999
0.686358939811,0.000358939810999999
0.687123099811,0.000123099811
0.688071238139,0.000071238138999999
0.689079694476,0.000079694475999999
0.690087624086,0.000087624085999999
0.691097864086,0.000097864086
0.69209920199,0.000099201989999999
0.693092232934,0.000092232933999999
0.694091177489,0.000091177488999999
0.695101417489,0.000101417488999999
0.696111657489,0.000111657489
0.697244937489,0.000244937488999999
0.69804996,0.00004996
0.699112866524,0.000112866524
0.700123106524,0.000123106523999999
0.701102287369,0.000102287368999999
0.70204996,0.00004996
0.703169177091,0.000169177090999999
0.70404996,0.00004996
0.705094357437,0.000094357436999999
0.706094786765,0.000094786765
0.707110952436,0.000110952435999999
0.708172443401,0.000172443401
0.709138765606,0.000138765605999999
0.71004996,0.00004996
0.711161214922,0.000161214921999999
0.712166212936,0.000166212936
0.713176452936,0.000176452936
0.714186692936,0.000186692935999999
0.715073892936,0.000073892935999999
0.716171725695,0.000171725695
0.717147568263,0.000147568262999999
0.718157808263,0.000157808262999999
0.719168048263,0.000168048262999999
0.720178288263,0.000178288263
0.721188528263,0.000188528262999999
0.722198768263,0.000198768262999999
0.723084703779,0.000084703778999999
0.724172767512,0.000172767512
0.725153450672,0.000153450671999999
0.726076398658,0.000076398657999999
0.727067182371,0.000067182371
0.728077422371,0.000077422370999999
0.729130548739,0.000130548738999999
0.73004996,0.00004996
0.731114128731,0.000114128730999999
0.732164785053,0.000164785052999999
0.733114631527,0.000114631527
0.73417278123,0.00017278123
0.735151806977,0.000151806976999999
0.73604996,0.00004996
0.73704996,0.00004996
0.738129901174,0.000129901173999999
0.739089845562,0.000089845561999999
0.740062592788,0.000062592787999999
0.741167011772,0.000167011772
0.742162912179,0.000162912178999999
0.743107435042,0.000107435041999999
0.744155045595,0.000155045594999999
0.745136481519,0.000136481518999999
0.746149692255,0.000149692255
0.74704996,0.00004996
0.748063603703,0.000063603703
0.74904996,0.00004996
0.750073446431,0.000073446431
0.751105389597,0.000105389597
0.75206558262,0.000065582619999999
0.753078852722,0.000078852721999999
0.754089092722,0.000089092721999999
0.755063977823,0.000063977822999999
0.756098454455,0.000098454454999999
0.757120034189,0.000120034188999999
0.75808808306,0.000088083059999999
0.759164992213,0.000164992212999999
0.760175232213,0.000175232213
0.761185472213,0.000185472212999999
0.762195712213,0.000195712212999999
0.763205952213,0.000205952212999999
0.764216192213,0.000216192212999999
0.765226432213,0.000226432213
0.766236672213,0.000236672212999999
0.767246912213,0.000246912212999999
0.768257152213,0.000257152212999999
0.769267392213,0.000267392212999999
0.770277632213,0.000277632213
0.771287872213,0.000287872213
0.772298112213,0.000298112213
0.773185312213,0.000185312212999999
0.77404996,0.00004996
0.775127126531,0.000127126530999999
0.776137366531,0.000137366530999999
0.77704996,0.00004996
0.778088037113,0.000088037112999999
0.77916061545,0.00016061545
0.780176672405,0.000176672405
0.781171229223,0.000171229222999999
0.782092701309,0.000092701309
0.783102941309,0.000102941308999999
0.784117763858,0.000117763857999999
0.785096740166,0.000096740165999999
0.786083721057,0.000083721056999999
0.787115539031,0.000115539030999999
0.788137196091,0.000137196090999999
0.789145478993,0.000145478992999999
0.790086833745,0.000086833745
0.791138303662,0.000138303662
0.79204996,0.00004996
0.793122208279,0.000122208278999999
0.794097626776,0.000097626776
0.79504996,0.00004996
0.796114986442,0.000114986441999999
0.797116521175,0.000116521174999999
0.798126761175,0.000126761174999999
0.799137001175,0.000137001174999999
0.80004996,0.00004996
0.80117012,0.00017012
0.802125753559,0.000125753558999999
0.803135993559,0.000135993558999999
0.804081169762,0.000081169761999999
0.805106721247,0.000106721246999999
0.806175056255,0.000175056254999999
0.807142821965,0.000142821964999999
0.80806472542,0.000064725419999999
0.809117945519,0.000117945518999999
0.810146661474,0.000146661473999999
0.811097592493,0.000097592493
0.812145601187,0.000145601186999999
0.81315741374,0.000157413739999999
0.814075201102,0.000075201101999999
0.815107579384,0.000107579383999999
0.816176666056,0.000176666056
0.817126574373,0.000126574372999999
0.818139003143,0.000139003142999999
0.819149243143,0.000149243142999999
0.820100400525,0.000100400524999999
0.821110640525,0.000110640525
0.82209765879,0.000097658789999999
0.823147410294,0.000147410293999999
0.824113030217,0.000113030216999999
0.825123270217,0.000123270216999999
0.82616955909,0.000169559089999999
0.827117930596,0.000117930595999999
0.82808375844,0.000083758439999999
0.829175454502,0.000175454501999999
0.83017012,0.00017012
0.83118036,0.000180359999999999
0.83204996,0.00004996
0.83309011168,0.000090111679999999
0.834053879429,0.000053879428999999
0.835083347788,0.000083347787999999
0.836093587788,0.000093587788
0.837226867788,0.000226867788
0.83804996,0.00004996
0.83904996,0.00004996
0.840159735052,0.000159735051999999
0.841169975052,0.000169975052
0.842180215052,0.000180215051999999
0.843190455052,0.000190455051999999
0.844200695052,0.000200695051999999
0.845108998359,0.000108998358999999
0.846147906317,0.000147906316999999
0.847070261458,0.000070261457999999
0.848071325624,0.000071325623999999
0.849081565624,0.000081565623999999
0.850214845624,0.000214845623999999
0.85104996,0.00004996
0.85206853712,0.00006853712
0.853057650757,0.000057650757
0.854126135365,0.000126135364999999
0.855136375365,0.000136375364999999
0.856146615365,0.000146615365
0.857156855365,0.000156855364999999
0.858167095365,0.000167095364999999
0.859300375365,0.000300375364999999
0.860310615365,0.000310615364999999
0.861320855365,0.000320855364999999
0.862331095365,0.000331095364999999
0.863218295365,0.000218295364999999
0.864130122395,0.000130122394999999
0.865159876017,0.000159876016999999
0.86604996,0.00004996
0.867137553569,0.000137553569
0.868147793569,0.000147793568999999
0.869087119834,0.000087119834
0.870123096084,0.000123096083999999
0.871133336084,0.000133336084
0.872143576084,0.000143576084
0.873163637054,0.000163637054
0.874173877054,0.000173877053999999
0.875061077054,0.000061077053999999
0.876071317054,0.000071317053999999
0.877091267998,0.000091267997999999
0.878101406276,0.000101406275999999
0.87913843954,0.000138439539999999
0.88014867954,0.000148679539999999
0.88115891954,0.000158919539999999
0.88216915954,0.00016915954
0.88317939954,0.000179399539999999
0.88418963954,0.000189639539999999
0.885054492286,0.000054492286
0.886129356261,0.000129356261
0.887139596261,0.000139596261
0.888149836261,0.000149836260999999
0.889160076261,0.000160076260999999
0.890170316261,0.000170316260999999
0.891303596261,0.000303596260999999
0.892313836261,0.000313836260999999
0.893324076261,0.000324076261
0.894334316261,0.000334316261
0.895344556261,0.000344556261
0.896354796261,0.000354796260999999
0.897365036261,0.000365036260999999
0.898375276261,0.000375276260999999
0.899385516261,0.000385516260999999
0.900149676261,0.000149676260999999
0.901134484783,0.000134484782999999
0.902163635939,0.000163635938999999
0.90304996,0.00004996
0.904110113331,0.000110113330999999
0.905130692906,0.000130692905999999
0.906140932906,0.000140932905999999
0.907151172906,0.000151172905999999
0.908161412906,0.000161412906
0.909171652906,0.000171652905999999
0.910304932906,0.000304932906
0.911315172906,0.000315172906
0.912325412906,0.000325412905999999
0.913335652906,0.000335652905999999
0.914345892906,0.000345892905999999
0.915356132906,0.000356132905999999
0.916366372906,0.000366372905999999
0.917376612906,0.000376612905999999
0.918509892906,0.000509892905999999
0.919520132906,0.000520132906
0.920530372906,0.000530372905999999
0.921540612906,0.000540612905999999
0.922550852906,0.000550852905999999
0.923561092906,0.000561092905999999
0.924571332906,0.000571332905999999
0.925581572906,0.000581572905999999
0.926591812906,0.000591812906
0.927355972906,0.000355972905999999
0.928366212906,0.000366212905999999
0.929253412906,0.000253412906
0.930263652906,0.000263652905999999
0.93104996,0.00004996
0.932055518679,0.000055518678999999
0.933165277926,0.000165277926
0.934172378779,0.000172378778999999
0.93504996,0.00004996
0.93607309065,0.000073090649999999
0.937132588598,0.000132588597999999
0.938142828598,0.000142828598
0.93904996,0.00004996
0.940125613529,0.000125613529
0.941135853529,0.000135853528999999
0.942146093529,0.000146093528999999
0.943156333529,0.000156333528999999
0.944166573529,0.000166573528999999
0.945299853529,0.000299853528999999
0.946310093529,0.000310093528999999
0.947197293529,0.000197293528999999
0.948207533529,0.000207533528999999
0.949217773529,0.000217773528999999
0.950228013529,0.000228013529
0.95104996,0.00004996
0.952067487899,0.000067487898999999
0.95304996,0.00004996
0.954162202584,0.000162202583999999
0.955082315918,0.000082315918
0.956077770581,0.000077770580999999
0.957127469985,0.000127469984999999
0.958160017848,0.000160017848
0.959119689531,0.000119689530999999
0.960129929531,0.000129929530999999
0.961153109355,0.000153109355
0.962163349355,0.000163349354999999
0.963157905552,0.000157905551999999
0.964154322307,0.000154322306999999
0.965067188279,0.000067188279
0.966171534263,0.000171534262999999
0.96714904447,0.000149044469999999
0.96817012,0.00017012
0.96904996,0.00004996
0.970059888742,0.000059888741999999
0.971126396233,0.000126396232999999
0.972149085213,0.000149085212999999
0.973178333581,0.000178333580999999
0.974137727238,0.000137727238
0.975147967238,0.000147967238
0.976107688748,0.000107688747999999
0.97715635726,0.000156357259999999
0.97816659726,0.000166597259999999
0.97904996,0.00004996
0.980116701169,0.000116701168999999
0.98117012,0.00017012
0.982060666054,0.000060666053999999
0.9831320094,0.000132009399999999
0.9841422494,0.000142249399999999
0.9851524894,0.000152489399999999
0.9861627294,0.000162729399999999
0.9871729694,0.0001729694
0.9881832094,0.000183209399999999
0.989161161285,0.000161161284999999
0.99004996,0.00004996
0.991134912862,0.000134912861999999
0.992131495532,0.000131495531999999
0.993149389233,0.000149389232999999
0.994159629233,0.000159629232999999
0.995169869233,0.000169869232999999
0.996063940111,0.000063940111
0.997093999424,0.000093999424
0.998051693447,0.000051693446999999
0.999106391672,0.000106391672


==> results/alltypes/UDP.csv <==
0.001024149045,0.000024149044999999
0.002025470799,0.000025470798999999
0.003028334148,0.000028334148
0.004026000678,0.000026000677999999
0.005025216678,0.000025216677999999
0.006036736678,0.000036736677999999
0.007035952678,0.000035952677999999
0.008032626891,0.000032626890999999
0.009030548347,0.000030548347
0.010022453053,0.000022453053
0.011033973053,0.000033973052999999
0.012031151196,0.000031151196
0.013030367196,0.000030367195999999
0.014029583196,0.000029583196
0.015025802561,0.000025802560999999
0.016032346416,0.000032346415999999
0.017031562416,0.000031562415999999
0.018022010745,0.000022010744999999
0.019033075379,0.000033075378999999
0.020032291379,0.000032291378999999
0.021030322464,0.000030322464
0.022029538464,0.000029538463999999
0.023021866629,0.000021866628999999
0.02402922402,0.000029224019999999
0.02502844002,0.00002844002
0.026022474234,0.000022474233999999
0.027023061234,0.000023061233999999
0.028024696206,0.000024696205999999
0.029026731365,0.000026731364999999
0.030024656163,0.000024656163
0.031036176163,0.000036176162999999
0.032028747473,0.000028747473
0.033029033706,0.000029033705999999
0.034026471502,0.000026471501999999
0.035027333225,0.000027333224999999
0.036024857719,0.000024857718999999
0.037025471972,0.000025471971999999
0.038031100069,0.000031100068999999
0.039020232,0.000020231999999999
0.040022487108,0.000022487107999999
0.041030537889,0.000030537888999999
0.042020232,0.000020231999999999
0.043024939316,0.000024939315999999
0.044033370515,0.000033370515
0.045025479562,0.000025479561999999
0.046024695562,0.000024695561999999
0.047036215562,0.000036215561999999
0.048025649935,0.000025649934999999
0.049027145174,0.000027145174
0.050028635469,0.000028635468999999
0.051030029331,0.000030029330999999
0.052024982546,0.000024982545999999
0.053023021823,0.000023021822999999
0.054034541823,0.000034541822999999
0.055025415184,0.000025415183999999
0.056022740385,0.000022740384999999
0.057031643656,0.000031643656
0.058030603383,0.000030603382999999
0.059029819383,0.000029819383
0.060029035383,0.000029035382999999
0.061040555383,0.000040555382999999
0.062039771383,0.000039771382999999
0.063027313737,0.000027313736999999
0.064032275403,0.000032275403
0.065029270179,0.000029270178999999
0.066028552121,0.000028552120999999
0.067029708044,0.000029708044
0.0680328633,0.000032863299999999
0.069027186143,0.000027186142999999
0.070021970147,0.000021970146999999
0.071032542771,0.000032542770999999
0.072026905348,0.000026905347999999
0.073031822604,0.000031822603999999
0.074031038604,0.000031038603999999
0.075032805372,0.000032805371999999
0.076032021372,0.000032021372
0.077028019339,0.000028019338999999
0.078027235339,0.000027235338999999
0.079038755339,0.000038755338999999
0.080037971339,0.000037971338999999
0.081037187339,0.000037187338999999
0.082036403339,0.000036403338999999
0.083047923339,0.000047923338999999
0.084047139339,0.000047139338999999
0.08502856096,0.000028560959999999
0.08602777696,0.000027776959999999
0.087031351651,0.000031351650999999
0.088030567651,0.000030567650999999
0.089029783651,0.000029783650999999
0.090025309886,0.000025309886
0.091029271235,0.000029271235
0.092027610914,0.000027610913999999
0.093033856185,0.000033856185
0.094023580493,0.000023580492999999
0.095032917424,0.000032917423999999
0.096030367563,0.000030367562999999
0.097024448395,0.000024448395
0.098022936027,0.000022936026999999
0.099026619361,0.000026619360999999
0.100025040394,0.000025040393999999
0.101030071037,0.000030071036999999
0.10202813368,0.000028133679999999
0.103022759593,0.000022759592999999
0.104034279593,0.000034279592999999
0.105033495593,0.000033495592999999
0.106032711593,0.000032711592999999
0.107027587179,0.000027587179
0.10803033481,0.00003033481
0.10902955081,0.000029550809999999
0.11002876681,0.000028766809999999
0.111030734662,0.000030734661999999
0.112033058199,0.000033058198999999
0.113032274199,0.000032274199
0.114020232,0.000020231999999999
0.115027419259,0.000027419258999999
0.116025132688,0.000025132687999999
0.117036652688,0.000036652688
0.118035868688,0.000035868687999999
0.119035084688,0.000035084687999999
0.120034300688,0.000034300687999999
0.121045820688,0.000045820687999999
0.122045036688,0.000045036687999999
0.123044252688,0.000044252687999999
0.124043468688,0.000043468687999999
0.125054988688,0.000054988687999999
0.126054204688,0.000054204687999999
0.127053420688,0.000053420688
0.128064940688,0.000064940688
0.129051852688,0.000051852687999999
0.130033299929,0.000033299928999999
0.131030883334,0.000030883334
0.132030099334,0.000030099333999999
0.133029315334,0.000029315333999999
0.134040835334,0.000040835333999999
0.135023452132,0.000023452131999999
0.136027326111,0.000027326110999999
0.137026542111,0.000026542111
0.138028094466,0.000028094466
0.139027310466,0.000027310465999999
0.140038830466,0.000038830466
0.141038046466,0.000038046466
0.14202586061,0.000025860609999999
0.143022641587,0.000022641587
0.144033942765,0.000033942765
0.145033158765,0.000033158765
0.146032374765,0.000032374764999999
0.147028790413,0.000028790412999999
0.148032951322,0.000032951321999999
0.149032167322,0.000032167321999999
0.150031383322,0.000031383321999999
0.151020232,0.000020231999999999
0.152026454731,0.000026454731
0.153033668001,0.000033668000999999
0.154028868921,0.000028868921
0.155030050743,0.000030050742999999
0.156030091487,0.000030091486999999
0.157029307487,0.000029307487
0.158028523487,0.000028523486999999
0.159029893442,0.000029893441999999
0.160029026112,0.000029026111999999
0.161028242112,0.000028242111999999
0.162027458112,0.000027458112
0.163038978112,0.000038978111999999
0.164038194112,0.000038194111999999
0.165033645301,0.000033645300999999
0.166032861301,0.000032861300999999
0.167028319084,0.000028319084
0.168020232,0.000020231999999999
0.169020232,0.000020231999999999
0.1700314547,0.000031454699999999
0.171033609927,0.000033609926999999
0.172028406259,0.000028406259
0.173027622259,0.000027622258999999
0.174024141748,0.000024141747999999
0.175022926496,0.000022926496
0.176032761611,0.000032761610999999
0.177031977611,0.000031977610999999
0.178031193611,0.000031193610999999
0.179030409611,0.000030409610999999
0.180041929611,0.000041929610999999
0.181041145611,0.000041145610999999
0.182040361611,0.000040361610999999
0.183051881611,0.000051881610999999
0.184051097611,0.000051097611
0.185050313611,0.000050313611
0.186037225611,0.000037225610999999
0.187031264391,0.000031264391
0.188022851155,0.000022851154999999
0.189034371155,0.000034371154999999
0.190026504142,0.000026504141999999
0.191025720142,0.000025720141999999
0.192022390061,0.000022390061
0.193023119595,0.000023119595
0.194032811755,0.000032811754999999
0.195032027755,0.000032027755
0.196029418594,0.000029418594
0.197030441713,0.000030441712999999
0.198024576214,0.000024576213999999
0.199031171828,0.000031171828
0.20003080545,0.000030805449999999
0.20103002145,0.00003002145
0.20202923745,0.000029237449999999
0.20304075745,0.000040757449999999
0.204023236205,0.000023236204999999
0.205027314537,0.000027314536999999
0.206026530537,0.000026530537
0.207020232,0.000020231999999999
0.208030366396,0.000030366395999999
0.209028956475,0.000028956474999999
0.210020232,0.000020231999999999
0.211022299339,0.000022299338999999
0.212031763157,0.000031763156999999
0.213028723498,0.000028723497999999
0.214031086129,0.000031086128999999
0.21503159214,0.00003159214
0.216032770117,0.000032770116999999
0.217033698359,0.000033698358999999
0.218032914359,0.000032914358999999
0.219024622228,0.000024622227999999
0.220036142228,0.000036142227999999
0.221035358228,0.000035358227999999
0.222034574228,0.000034574227999999
0.223033790228,0.000033790227999999
0.224025233037,0.000025233036999999
0.225031491325,0.000031491325
0.226023085892,0.000023085892
0.227031264834,0.000031264833999999
0.228030480834,0.000030480834
0.229022976345,0.000022976344999999
0.230033299386,0.000033299385999999
0.231032515386,0.000032515385999999
0.232024501273,0.000024501273
0.233029148317,0.000029148316999999
0.234024301977,0.000024301976999999
0.235031293251,0.000031293250999999
0.236029810507,0.000029810507
0.237020232,0.000020231999999999
0.238021978404,0.000021978403999999
0.239032248,0.000032247999999999
0.240026881127,0.000026881126999999
0.241033750968,0.000033750968
0.242027474569,0.000027474568999999
0.243031472922,0.000031472922
0.24402483159,0.00002483159
0.245030364139,0.000030364138999999
0.246029580139,0.000029580138999999
0.247033488342,0.000033488341999999
0.248029468482,0.000029468482
0.249026570417,0.000026570416999999
0.2500308116,0.0000308116
0.251025420764,0.000025420764
0.252033521808,0.000033521807999999
0.253032737808,0.000032737807999999
0.254031953808,0.000031953807999999
0.255032488536,0.000032488535999999
0.256030626748,0.000030626747999999
0.257026266525,0.000026266524999999
0.258031827738,0.000031827737999999
0.259024067739,0.000024067738999999
0.26003295882,0.000032958819999999
0.261031992132,0.000031992132
0.262020232,0.000020231999999999
0.26302815891,0.000028158909999999
0.264030742218,0.000030742217999999
0.265029958218,0.000029958217999999
0.266029174218,0.000029174217999999
0.267040694218,0.000040694217999999
0.268039910218,0.000039910217999999
0.269039126218,0.000039126218
0.270028911794,0.000028911794
0.271028127794,0.000028127793999999
0.272027343794,0.000027343793999999
0.273033144643,0.000033144642999999
0.274023760802,0.000023760801999999
0.275027999449,0.000027999448999999
0.276029978482,0.000029978481999999
0.277030826288,0.000030826287999999
0.278031950763,0.000031950762999999
0.279031166763,0.000031166762999999
0.280030382763,0.000030382762999999
0.281029598763,0.000029598762999999
0.28202338268,0.00002338268
0.28302329494,0.000023294939999999
0.28403481494,0.000034814939999999
0.28503403094,0.000034030939999999
0.28603324694,0.000033246939999999
0.28703246294,0.000032462939999999
0.28804398294,0.000043982939999999
0.28904319894,0.00004319894
0.29004241494,0.00004241494
0.29102932694,0.00002932694
0.29204084694,0.000040846939999999
0.29304006294,0.000040062939999999
0.29403927894,0.000039278939999999
0.29503849494,0.000038494939999999
0.29605001494,0.000050014939999999
0.29704923094,0.000049230939999999
0.29804844694,0.00004844694
0.299030350079,0.000030350078999999
0.300032132649,0.000032132648999999
0.301024241774,0.000024241773999999
0.302020232,0.000020231999999999
0.303029011039,0.000029011038999999
0.304028227039,0.000028227038999999
0.305027443039,0.000027443039
0.306038963039,0.000038963038999999
0.307029351631,0.000029351630999999
0.308028567631,0.000028567630999999
0.309027783631,0.000027783631
0.310039303631,0.000039303630999999
0.311038519631,0.000038519631
0.312028615101,0.000028615100999999
0.313027831101,0.000027831101
0.314027047101,0.000027047100999999
0.315038567101,0.000038567101
0.316022276856,0.000022276855999999
0.317024757868,0.000024757868
0.318036277868,0.000036277867999999
0.319025033586,0.000025033585999999
0.320020232,0.000020231999999999
0.321032644251,0.000032644250999999
0.322020232,0.000020231999999999
0.323031257365,0.000031257364999999
0.324030473365,0.000030473364999999
0.325022978943,0.000022978942999999
0.326033533266,0.000033533265999999
0.327027081819,0.000027081819
0.328026297819,0.000026297818999999
0.329037817819,0.000037817819
0.330029319054,0.000029319053999999
0.331030892478,0.000030892478
0.332030108478,0.000030108477999999
0.333029324478,0.000029324477999999
0.334040844478,0.000040844477999999
0.335027756478,0.000027756477999999
0.336031462731,0.000031462730999999
0.337031494496,0.000031494495999999
0.338030770108,0.000030770107999999
0.339022756017,0.000022756016999999
0.340034276017,0.000034276016999999
0.341030945955,0.000030945955
0.342031504155,0.000031504154999999
0.343027765147,0.000027765146999999
0.344022982202,0.000022982201999999
0.345029532283,0.000029532282999999
0.346028748283,0.000028748282999999
0.347029886171,0.000029886170999999
0.348023734253,0.000023734252999999
0.349030171435,0.000030171434999999
0.350029387435,0.000029387434999999
0.351028603435,0.000028603435
0.352020232,0.000020231999999999
0.353028782026,0.000028782026
0.354027400246,0.000027400246
0.355026732356,0.000026732356
0.356031347209,0.000031347209
0.357030563209,0.000030563208999999
0.358023690181,0.000023690181
0.359032248,0.000032247999999999
0.360030563301,0.000030563301
0.361023016224,0.000023016223999999
0.362022995302,0.000022995301999999
0.363034515302,0.000034515301999999
0.364033731302,0.000033731301999999
0.365032947302,0.000032947301999999
0.366032996812,0.000032996812
0.367027702778,0.000027702778
0.368030988429,0.000030988429
0.369032248,0.000032247999999999
0.370030970176,0.000030970175999999
0.371030186176,0.000030186176
0.372024343037,0.000024343036999999
0.37302820931,0.000028209309999999
0.37402742531,0.000027425309999999
0.37503894531,0.000038945309999999
0.37603816131,0.000038161309999999
0.377025057322,0.000025057322
0.378027419033,0.000027419032999999
0.379027945614,0.000027945613999999
0.380027161614,0.000027161613999999
0.381022723725,0.000022723724999999
0.382030217023,0.000030217022999999
0.383024832422,0.000024832421999999
0.384024087894,0.000024087894
0.385020232,0.000020231999999999
0.386027463488,0.000027463487999999
0.387030059459,0.000030059459
0.388029428066,0.000029428065999999
0.389025119714,0.000025119714
0.390036639714,0.000036639713999999
0.391035855714,0.000035855713999999
0.392035071714,0.000035071713999999
0.393029005644,0.000029005643999999
0.394029541904,0.000029541904
0.395028757904,0.000028757903999999
0.396027973904,0.000027973903999999
0.397039493904,0.000039493904
0.398038709904,0.000038709903999999
0.399037925904,0.000037925903999999
0.400049445904,0.000049445903999999
0.401021642801,0.000021642800999999
0.402021960727,0.000021960726999999
0.403033480727,0.000033480726999999
0.404032696727,0.000032696726999999
0.405033303866,0.000033303865999999
0.406031532134,0.000031532134
0.407030748134,0.000030748133999999
0.408029964134,0.000029964133999999
0.409027833,0.000027832999999999
0.410033786515,0.000033786514999999
0.411030471514,0.000030471513999999
0.412031139301,0.000031139300999999
0.413022230516,0.000022230516
0.414033750516,0.000033750515999999
0.415023918899,0.000023918898999999
0.41602945242,0.000029452419999999
0.417028908237,0.000028908236999999
0.418026294673,0.000026294672999999
0.419027196535,0.000027196534999999
0.420027079335,0.000027079334999999
0.421026295335,0.000026295335
0.422026215087,0.000026215086999999
0.423029481212,0.000029481211999999
0.424023807303,0.000023807302999999
0.425035327303,0.000035327302999999
0.426034543303,0.000034543302999999
0.427033759303,0.000033759302999999
0.428023104236,0.000023104235999999
0.429034624236,0.000034624235999999
0.430033840236,0.000033840235999999
0.431033056236,0.000033056235999999
0.432032272236,0.000032272235999999
0.433043792236,0.000043792235999999
0.434043008236,0.000043008235999999
0.435042224236,0.000042224235999999
0.436028528167,0.000028528166999999
0.437027744167,0.000027744167
0.438031486295,0.000031486294999999
0.439027733722,0.000027733721999999
0.440028565878,0.000028565877999999
0.441027781878,0.000027781877999999
0.442039301878,0.000039301877999999
0.443038517878,0.000038517877999999
0.444037733878,0.000037733878
0.445026327044,0.000026327044
0.446025566762,0.000025566761999999
0.447031225357,0.000031225356999999
0.448033047418,0.000033047417999999
0.449034117931,0.000034117930999999
0.450024518585,0.000024518584999999
0.451036038585,0.000036038585
0.452035254585,0.000035254584999999
0.45302090115,0.000020901149999999
0.454028791575,0.000028791574999999
0.455027905772,0.000027905771999999
0.45602792096,0.000027920959999999
0.45702713696,0.000027136959999999
0.458027524925,0.000027524924999999
0.459027177545,0.000027177544999999
0.460026393545,0.000026393545
0.461031710572,0.000031710571999999
0.462023784164,0.000023784163999999
0.463035304164,0.000035304163999999
0.464034520164,0.000034520163999999
0.465026970605,0.000026970604999999
0.466032045172,0.000032045171999999
0.467031261172,0.000031261172
0.468030432242,0.000030432241999999
0.469024044466,0.000024044465999999
0.470024968315,0.000024968314999999
0.471026240259,0.000026240259
0.472030203902,0.000030203901999999
0.473029448499,0.000029448498999999
0.474024161065,0.000024161064999999
0.475025473899,0.000025473898999999
0.476032214401,0.000032214400999999
0.477028918454,0.000028918453999999
0.478026428784,0.000026428783999999
0.479025253133,0.000025253133
0.48002280483,0.000022804829999999
0.48103432483,0.000034324829999999
0.482024664229,0.000024664228999999
0.483032158617,0.000032158617
0.484029162367,0.000029162367
0.485028378367,0.000028378366999999
0.486027594367,0.000027594366999999
0.487039114367,0.000039114367
0.488038330367,0.000038330366999999
0.489037546367,0.000037546366999999
0.490049066367,0.000049066366999999
0.491048282367,0.000048282366999999
0.492047498367,0.000047498366999999
0.493046714367,0.000046714366999999
0.494028985232,0.000028985231999999
0.495027772198,0.000027772197999999
0.496032138957,0.000032138956999999
0.497025039477,0.000025039477
0.498031004208,0.000031004207999999
0.499023801636,0.000023801635999999
0.500022230203,0.000022230202999999
0.501032859189,0.000032859188999999
0.502032075189,0.000032075188999999
0.503031291189,0.000031291188999999
0.504029911348,0.000029911347999999
0.505033361388,0.000033361388
0.50602325896,0.000023258959999999
0.507028465963,0.000028465963
0.508027681963,0.000027681962999999
0.509039201963,0.000039201962999999
0.510038417963,0.000038417962999999
0.51102418068,0.000024180679999999
0.51203570068,0.000035700679999999
0.51303491668,0.000034916679999999
0.514031419123,0.000031419123
0.515022574993,0.000022574993
0.516032244178,0.000032244177999999
0.517031460178,0.000031460177999999
0.518026168828,0.000026168827999999
0.519027576006,0.000027576005999999
0.520023177108,0.000023177108
0.521033859875,0.000033859875
0.522024050817,0.000024050816999999
0.523035570817,0.000035570817
0.524034786817,0.000034786816999999
0.525022310757,0.000022310756999999
0.526021916277,0.000021916276999999
0.527033436277,0.000033436277
0.528031289562,0.000031289561999999
0.529030714241,0.000030714240999999
0.530030702569,0.000030702568999999
0.531030183343,0.000030183342999999
0.532029399343,0.000029399342999999
0.533029517796,0.000029517795999999
0.534028733796,0.000028733796
0.535027949796,0.000027949795999999
0.536039469796,0.000039469796
0.537028829558,0.000028829557999999
0.538026388334,0.000026388333999999
0.539024317704,0.000024317703999999
0.540035837704,0.000035837703999999
0.541035053704,0.000035053703999999
0.542034269704,0.000034269703999999
0.543033485704,0.000033485704
0.544022743179,0.000022743178999999
0.545024808195,0.000024808194999999
0.546026567207,0.000026567206999999
0.547028629998,0.000028629997999999
0.548025241362,0.000025241362
0.549027211212,0.000027211212
0.550029004365,0.000029004365
0.551028220365,0.000028220364999999
0.552027436365,0.000027436364999999
0.553038956365,0.000038956365
0.554038172365,0.000038172364999999
0.555032796533,0.000032796533
0.556026589501,0.000026589500999999
0.557025805501,0.000025805500999999
0.558029478676,0.000029478676
0.559028694676,0.000028694675999999
0.560023979211,0.000023979210999999
0.561022770376,0.000022770375999999
0.562029662839,0.000029662838999999
0.563028878839,0.000028878838999999
0.564028094839,0.000028094839
0.565039614839,0.000039614838999999
0.566038830839,0.000038830839
0.567026061082,0.000026061081999999
0.568026829701,0.000026829701
0.569026045701,0.000026045700999999
0.570033660242,0.000033660241999999
0.571032876242,0.000032876241999999
0.572024473357,0.000024473356999999
0.573025684212,0.000025684211999999
0.574021171924,0.000021171923999999
0.575023370972,0.000023370972
0.576024580492,0.000024580491999999
0.577027031811,0.000027031810999999
0.578030024389,0.000030024388999999
0.579029240389,0.000029240388999999
0.580028456389,0.000028456388999999
0.581031889674,0.000031889673999999
0.582023731868,0.000023731868
0.583029899677,0.000029899676999999
0.584030539576,0.000030539576
0.585025574176,0.000025574175999999
0.586031438529,0.000031438528999999
0.587025684302,0.000025684301999999
0.588024900302,0.000024900302
0.589036420302,0.000036420301999999
0.590022698597,0.000022698596999999
0.591027216716,0.000027216715999999
0.592032103387,0.000032103386999999
0.593030482198,0.000030482197999999
0.59402766139,0.000027661389999999
0.59502687739,0.00002687739
0.596032883302,0.000032883302
0.597026949876,0.000026949875999999
0.598026165876,0.000026165876
0.599037685876,0.000037685875999999
0.60002383928,0.000023839279999999
0.601022148784,0.000022148783999999
0.602033668784,0.000033668784
0.603032884784,0.000032884783999999
0.604032100784,0.000032100783999999
0.605043620784,0.000043620783999999
0.606042836784,0.000042836783999999
0.607042052784,0.000042052783999999
0.60803224809,0.000032248089999999
0.609029600328,0.000029600327999999
0.610032774499,0.000032774498999999
0.611031990499,0.000031990498999999
0.612031600548,0.000031600548
0.613028424775,0.000028424774999999
0.614029854186,0.000029854185999999
0.615029070186,0.000029070185999999
0.616024533644,0.000024533643999999
0.617036053644,0.000036053643999999
0.618030746888,0.000030746887999999
0.619026717007,0.000026717007
0.620026671428,0.000026671428
0.621031793395,0.000031793394999999
0.622025862589,0.000025862588999999
0.623032959289,0.000032959288999999
0.624032175289,0.000032175288999999
0.625031391289,0.000031391288999999
0.626023814771,0.000023814770999999
0.627026800007,0.000026800006999999
0.628026661763,0.000026661763
0.629025210682,0.000025210681999999
0.630027539295,0.000027539294999999
0.631034104137,0.000034104136999999
0.632024297604,0.000024297604
0.633029349383,0.000029349383
0.634031075296,0.000031075295999999
0.635028389531,0.000028389531
0.636022638822,0.000022638821999999
0.637028517498,0.000028517498
0.638033303923,0.000033303923
0.639024073752,0.000024073751999999
0.640023088872,0.000023088871999999
0.641024023215,0.000024023214999999
0.642024450462,0.000024450461999999
0.643035970462,0.000035970461999999
0.644035186462,0.000035186461999999
0.64503165337,0.00003165337
0.646029818576,0.000029818576
0.647034117575,0.000034117574999999
0.648029119472,0.000029119472
0.649032110355,0.000032110354999999
0.650031480395,0.000031480394999999
0.651025551627,0.000025551627
0.652022284141,0.000022284140999999
0.653023622766,0.000023622766
0.654030208941,0.000030208941
0.655034006487,0.000034006486999999
0.65602688327,0.000026883269999999
0.65702609927,0.00002609927
0.658030282314,0.000030282313999999
0.659032121808,0.000032121807999999
0.660023437563,0.000023437562999999
0.661034957563,0.000034957562999999
0.662034173563,0.000034173562999999
0.663033389563,0.000033389563
0.664032605563,0.000032605562999999
0.665044125563,0.000044125563
0.666043341563,0.000043341562999999
0.667042557563,0.000042557562999999
0.668054077563,0.000054077562999999
0.669053293563,0.000053293562999999
0.670052509563,0.000052509562999999
0.671028651152,0.000028651151999999
0.672032573698,0.000032573697999999
0.673023313945,0.000023313944999999
0.674034833945,0.000034833945
0.675028478865,0.000028478865
0.676025596357,0.000025596357
0.677025027497,0.000025027496999999
0.678031635116,0.000031635116
0.679023088387,0.000023088386999999
0.680032267928,0.000032267927999999
0.681031483928,0.000031483928
0.682030699928,0.000030699927999999
0.683029915928,0.000029915927999999
0.684031059986,0.000031059985999999
0.685023883143,0.000023883142999999
0.68602517796,0.000025177959999999
0.687025720869,0.000025720869
0.688032999863,0.000032999862999999
0.689032215863,0.000032215862999999
0.690031431863,0.000031431862999999
0.691030647863,0.000030647863
0.692042167863,0.000042167862999999
0.693041383863,0.000041383863
0.694026929256,0.000026929255999999
0.695026145256,0.000026145256
0.696037665256,0.000037665255999999
0.697033078081,0.000033078080999999
0.698032294081,0.000032294081
0.699022324285,0.000022324284999999
0.700032248,0.000032247999999999
0.701029732113,0.000029732112999999
0.702029805662,0.000029805662
0.703031729604,0.000031729603999999
0.704032103279,0.000032103278999999
0.705027075313,0.000027075312999999
0.706033344266,0.000033344265999999
0.707032560266,0.000032560265999999
0.708030092224,0.000030092223999999
0.709029308224,0.000029308223999999
0.710028524224,0.000028524223999999
0.711040044224,0.000040044223999999
0.712039260224,0.000039260223999999
0.713038476224,0.000038476224
0.714037692224,0.000037692223999999
0.715036908224,0.000036908223999999
0.716029884257,0.000029884256999999
0.717031914572,0.000031914571999999
0.718031130572,0.000031130571999999
0.719030346572,0.000030346571999999
0.720041866572,0.000041866571999999
0.721041082572,0.000041082572
0.722040298572,0.000040298571999999
0.723022925162,0.000022925161999999
0.724034445162,0.000034445162
0.725033661162,0.000033661161999999
0.726032877162,0.000032877161999999
0.727044397162,0.000044397161999999
0.728043613162,0.000043613161999999
0.729030525162,0.000030525161999999
0.730029126087,0.000029126086999999
0.731031656612,0.000031656611999999
0.732028123081,0.000028123080999999
0.733027339081,0.000027339080999999
0.734038859081,0.000038859080999999
0.735028623551,0.000028623551
0.736031245993,0.000031245992999999
0.737030461993,0.000030461993
0.738029677993,0.000029677992999999
0.739032470165,0.000032470164999999
0.740031686165,0.000031686164999999
0.741030902165,0.000030902165
0.742030285854,0.000030285853999999
0.743029501854,0.000029501853999999
0.744021885858,0.000021885857999999
0.745032525823,0.000032525822999999
0.746023240113,0.000023240112999999
0.747028076724,0.000028076724
0.748027292724,0.000027292723999999
0.749038812724,0.000038812724
0.750027795759,0.000027795758999999
0.75102918167,0.000029181669999999
0.752030518786,0.000030518785999999
0.753030177536,0.000030177535999999
0.754033743292,0.000033743291999999
0.755032959292,0.000032959291999999
0.756026967497,0.000026967497
0.757032828387,0.000032828386999999
0.758032044387,0.000032044386999999
0.759031260387,0.000031260386999999
0.760030476387,0.000030476386999999
0.761030391004,0.000030391003999999
0.762023807285,0.000023807284999999
0.763035327285,0.000035327284999999
0.764022847685,0.000022847685
0.765034367685,0.000034367684999999
0.766033583685,0.000033583684999999
0.767032799685,0.000032799684999999
0.768032536,0.000032536
0.769033268402,0.000033268402
0.77003234348,0.000032343479999999
0.77103155948,0.000031559479999999
0.77203077548,0.000030775479999999
0.773020232,0.000020231999999999
0.774029287816,0.000029287815999999
0.775028464509,0.000028464508999999
0.776028440683,0.000028440683
0.777023714141,0.000023714140999999
0.778025595832,0.000025595831999999
0.779030408029,0.000030408028999999
0.780030178539,0.000030178538999999
0.781023562891,0.000023562890999999
0.782029534477,0.000029534476999999
0.783027060367,0.000027060366999999
0.784026276367,0.000026276367
0.78503183229,0.000031832289999999
0.786023112783,0.000023112783
0.787030875755,0.000030875754999999
0.788025908484,0.000025908484
0.789025186517,0.000025186516999999
0.7900328122,0.000032812199999999
0.7910320282,0.000032028199999999
0.7920312442,0.0000312442
0.7930304602,0.000030460199999999
0.7940419802,0.0000419802
0.795028502101,0.000028502100999999
0.796027510551,0.000027510550999999
0.797027270261,0.000027270260999999
0.79803365099,0.000033650989999999
0.799022142363,0.000022142362999999
0.800025172998,0.000025172997999999
0.801028243149,0.000028243149
0.802026762168,0.000026762167999999
0.803025978168,0.000025978168
0.804037498168,0.000037498167999999
0.805036714168,0.000036714167999999
0.806025335424,0.000025335424
0.807029181483,0.000029181482999999
0.808027799941,0.000027799940999999
0.809027394724,0.000027394723999999
0.810031768828,0.000031768827999999
0.811022166041,0.000022166040999999
0.812023915436,0.000023915435999999
0.813022936861,0.000022936861
0.814027538413,0.000027538412999999
0.815022476551,0.000022476551
0.816026242769,0.000026242769
0.817022261477,0.000022261477
0.818032197405,0.000032197404999999
0.819025249159,0.000025249158999999
0.820024465159,0.000024465158999999
0.821035985159,0.000035985158999999
0.822027514376,0.000027514375999999
0.823029515407,0.000029515406999999
0.824030580435,0.000030580434999999
0.825023757231,0.000023757231
0.826030372252,0.000030372251999999
0.82703364969,0.000033649689999999
0.828025929449,0.000025929448999999
0.829025145449,0.000025145448999999
0.830022594505,0.000022594504999999
0.831026066297,0.000026066296999999
0.832025282297,0.000025282296999999
0.833028094697,0.000028094696999999
0.834027310697,0.000027310697
0.835026526697,0.000026526696999999
0.836025228256,0.000025228255999999
0.837024444256,0.000024444255999999
0.838035964256,0.000035964255999999
0.839020232,0.000020231999999999
0.840022644417,0.000022644416999999
0.841034164417,0.000034164416999999
0.842028941333,0.000028941332999999
0.843028650862,0.000028650861999999
0.844032993931,0.000032993930999999
0.845034018422,0.000034018421999999
0.846033421932,0.000033421931999999
0.847029185246,0.000029185245999999
0.848028401246,0.000028401246
0.849027617246,0.000027617245999999
0.850039137246,0.000039137245999999
0.851033432891,0.000033432890999999
0.852032648891,0.000032648890999999
0.853031864891,0.000031864890999999
0.854031080891,0.000031080890999999
0.855042600891,0.000042600890999999
0.856041816891,0.000041816890999999
0.857029815462,0.000029815461999999
0.858029031462,0.000029031461999999
0.859028247462,0.000028247461999999
0.860024018825,0.000024018824999999
0.861029280217,0.000029280216999999
0.862030197322,0.000030197321999999
0.8630245145,0.000024514499999999
0.864033000749,0.000033000748999999
0.865026613726,0.000026613725999999
0.866028757736,0.000028757735999999
0.867030186972,0.000030186971999999
0.868023470706,0.000023470705999999
0.869030151156,0.000030151155999999
0.870025279418,0.000025279417999999
0.871027768784,0.000027768784
0.872025133496,0.000025133496
0.873031744788,0.000031744787999999
0.874023639725,0.000023639724999999
0.875030025554,0.000030025554
0.876022634183,0.000022634183
0.877034154183,0.000034154182999999
0.878030104344,0.000030104343999999
0.879030571362,0.000030571361999999
0.880033784621,0.000033784620999999
0.881025860892,0.000025860891999999
0.882032939636,0.000032939635999999
0.883029801794,0.000029801794
0.884026623315,0.000026623315
0.885027763955,0.000027763954999999
0.886025982229,0.000025982228999999
0.887031482146,0.000031482145999999
0.888022935835,0.000022935835
0.889023777382,0.000023777381999999
0.890035297382,0.000035297382
0.89103251676,0.000032516759999999
0.892033627517,0.000033627517
0.89302927331,0.000029273309999999
0.894028711089,0.000028711089
0.895027927089,0.000027927088999999
0.89602856456,0.000028564559999999
0.897022224182,0.000022224182
0.898025212922,0.000025212921999999
0.899025329501,0.000025329500999999
0.900024545501,0.000024545501
0.901032138231,0.000032138230999999
0.902025067137,0.000025067136999999
0.903032248,0.000032247999999999
0.904025653202,0.000025653201999999
0.905033638286,0.000033638286
0.906027996252,0.000027996251999999
0.907028349183,0.000028349182999999
0.908031635215,0.000031635214999999
0.909029307855,0.000029307855
0.91002990134,0.00002990134
0.911022932631,0.000022932630999999
0.912033098349,0.000033098349
0.913027245248,0.000027245247999999
0.914023566369,0.000023566369
0.915031196495,0.000031196494999999
0.916026382242,0.000026382242
0.917030141136,0.000030141136
0.918030256235,0.000030256234999999
0.919029472235,0.000029472235
0.920028688235,0.000028688234999999
0.921040208235,0.000040208235
0.922039424235,0.000039424234999999
0.923038640235,0.000038640234999999
0.924037856235,0.000037856234999999
0.925037072235,0.000037072234999999
0.92602216996,0.000022169959999999
0.927023267693,0.000023267692999999
0.928027644292,0.000027644292
0.929020232,0.000020231999999999
0.930027002464,0.000027002463999999
0.931020232,0.000020231999999999
0.93202755014,0.000027550139999999
0.933029868828,0.000029868827999999
0.934032984434,0.000032984433999999
0.935023311056,0.000023311056
0.936034831056,0.000034831055999999
0.937034047056,0.000034047056
0.938025689638,0.000025689637999999
0.939024905638,0.000024905637999999
0.940036425638,0.000036425638
0.941022433432,0.000022433431999999
0.942033953432,0.000033953432
0.943033169432,0.000033169432
0.944032385432,0.000032385431999999
0.945031601432,0.000031601431999999
0.946020232,0.000020231999999999
0.9470335312,0.0000335312
0.948033359095,0.000033359094999999
0.949030228358,0.000030228357999999
0.950023460097,0.000023460097
0.951029570013,0.000029570012999999
0.95202830071,0.000028300709999999
0.95302751671,0.00002751671
0.95403903671,0.000039036709999999
0.95503825271,0.000038252709999999
0.956023318176,0.000023318175999999
0.957034838176,0.000034838175999999
0.958034054176,0.000034054175999999
0.959033270176,0.000033270175999999
0.960032486176,0.000032486176
0.961044006176,0.000044006175999999
0.962043222176,0.000043222176
0.963042438176,0.000042438175999999
0.964053958176,0.000053958176
0.965053174176,0.000053174175999999
0.966031420157,0.000031420156999999
0.967030636157,0.000030636156999999
0.968029248518,0.000029248517999999
0.969028464518,0.000028464518
0.970028309013,0.000028309012999999
0.971022970991,0.000022970990999999
0.972029911196,0.000029911196
0.973029127196,0.000029127195999999
0.974028343196,0.000028343195999999
0.975020232,0.000020231999999999
0.976032138618,0.000032138617999999
0.977026589232,0.000026589232
0.978025461852,0.000025461851999999
0.979024677852,0.000024677851999999
0.980036197852,0.000036197852
0.981025297749,0.000025297749
0.982024513749,0.000024513748999999
0.983026620249,0.000026620249
0.984025836249,0.000025836248999999
0.985037356249,0.000037356248999999
0.986036572249,0.000036572248999999
0.987035788249,0.000035788248999999
0.988035004249,0.000035004249
0.989046524249,0.000046524248999999
0.990045740249,0.000045740249
0.991044956249,0.000044956249
0.992056476249,0.000056476249
0.993055692249,0.000055692249
0.994033341665,0.000033341664999999
0.99502895445,0.000028954449999999
0.996027533214,0.000027533214
0.997020232,0.000020231999999999
0.998028699394,0.000028699393999999
0.999031725823,0.000031725823


==> results/alltypes/UDP_100MBIT.csv <==
0.0010777,0.000077699999999999
0.002121742819,0.000121742818999999
0.003111306635,0.000111306634999999
0.004121546635,0.000121546635
0.005131786635,0.000131786635
0.006142026635,0.000142026634999999
0.00705796,0.000057959999999999
0.008155424639,0.000155424638999999
0.0091044178,0.000104417799999999
0.0101146578,0.000114657799999999
0.011180686237,0.000180686236999999
0.012179102645,0.000179102644999999
0.01305796,0.000057959999999999
0.014143065511,0.000143065510999999
0.015112276211,0.000112276210999999
0.016122516211,0.000122516211
0.017132756211,0.000132756211
0.018102780557,0.000102780556999999
0.019097777703,0.000097777702999999
0.020181987471,0.000181987471
0.021155361353,0.000155361352999999
0.02215826478,0.00015826478
0.023120489948,0.000120489947999999
0.024147136763,0.000147136763
0.025162782689,0.000162782688999999
0.026173022689,0.000173022689
0.027183262689,0.000183262688999999
0.028097298674,0.000097298673999999
0.029107538674,0.000107538674
0.030178292145,0.000178292144999999
0.031111225251,0.000111225251
0.032184165755,0.000184165754999999
0.033194405755,0.000194405754999999
0.034137061462,0.000137061462
0.035147194117,0.000147194116999999
0.036106560577,0.000106560576999999
0.037150318821,0.000150318821
0.038137907904,0.000137907904
0.039128517861,0.000128517861
0.04007646401,0.00007646401
0.04120974401,0.00020974401
0.04221998401,0.000219984009999999
0.04305796,0.000057959999999999
0.044185818099,0.000185818099
0.045129512809,0.000129512808999999
0.046146157567,0.000146157566999999
0.047168450739,0.000168450738999999
0.048146744212,0.000146744211999999
0.049141798226,0.000141798225999999
0.050185171847,0.000185171847
0.051113363105,0.000113363104999999
0.052192057832,0.000192057831999999
0.053202297832,0.000202297831999999
0.054212537832,0.000212537831999999
0.055222777832,0.000222777831999999
0.05605796,0.000057959999999999
0.05705796,0.000057959999999999
0.05818313703,0.000183137029999999
0.05905796,0.000057959999999999
0.060181,0.000181
0.061108869885,0.000108869885
0.06205796,0.000057959999999999
0.063059037892,0.000059037891999999
0.06410190839,0.000101908389999999
0.065123659892,0.000123659891999999
0.066133899892,0.000133899891999999
0.067144139892,0.000144139892
0.068156330266,0.000156330266
0.06917812,0.000178119999999999
0.070166287399,0.000166287398999999
0.071176527399,0.000176527398999999
0.072186767399,0.000186767398999999
0.073197007399,0.000197007398999999
0.074207247399,0.000207247399
0.075217487399,0.000217487398999999
0.076139670021,0.000139670020999999
0.077163538648,0.000163538647999999
0.078064407931,0.000064407930999999
0.079159396483,0.000159396482999999
0.080074219421,0.000074219420999999
0.08105796,0.000057959999999999
0.082173784002,0.000173784002
0.083090209589,0.000090209588999999
0.084082270382,0.000082270382
0.085215550382,0.000215550381999999
0.086225790382,0.000225790382
0.087236030382,0.000236030381999999
0.088246270382,0.000246270381999999
0.089160949009,0.000160949008999999
0.090162786371,0.000162786370999999
0.091112513021,0.000112513020999999
0.09205796,0.000057959999999999
0.093160380612,0.000160380611999999
0.094137680534,0.000137680533999999
0.095088238556,0.000088238556
0.096106901764,0.000106901763999999
0.097181,0.000181
0.098119020232,0.000119020232
0.099129260232,0.000129260231999999
0.100168999124,0.000168999123999999
0.101179239124,0.000179239123999999
0.10212340156,0.000123401559999999
0.10313364156,0.000133641559999999
0.10414388156,0.000143881559999999
0.105144578018,0.000144578018
0.106154818018,0.000154818017999999
0.107165058018,0.000165058017999999
0.108175298018,0.000175298017999999
0.109185538018,0.000185538017999999
0.110087843503,0.000087843502999999
0.111098927886,0.000098927885999999
0.112112739739,0.000112739738999999
0.113158557526,0.000158557525999999
0.114168797526,0.000168797526
0.115182760929,0.000182760928999999
0.11608593883,0.000085938829999999
0.11721921883,0.000219218829999999
0.118063759258,0.000063759257999999
0.11917812,0.000178119999999999
0.120140589704,0.000140589703999999
0.12105796,0.000057959999999999
0.122087791163,0.000087791162999999
0.123221071163,0.000221071162999999
0.124231311163,0.000231311162999999
0.125241551163,0.000241551163
0.126251791163,0.000251791163
0.12705796,0.000057959999999999
0.128175770647,0.000175770646999999
0.129062970647,0.000062970646999999
0.130142222366,0.000142222366
0.131158044326,0.000158044325999999
0.132155065074,0.000155065073999999
0.133118726459,0.000118726458999999
0.134139439744,0.000139439743999999
0.135149679744,0.000149679744
0.13605796,0.000057959999999999
0.13705796,0.000057959999999999
0.138116532106,0.000116532105999999
0.139085736629,0.000085736629
0.140147802212,0.000147802212
0.141152207984,0.000152207983999999
0.14205796,0.000057959999999999
0.143081084789,0.000081084789
0.144168134129,0.000168134128999999
0.145097757446,0.000097757445999999
0.146090370968,0.000090370967999999
0.147127785899,0.000127785898999999
0.148081419097,0.000081419096999999
0.149214699097,0.000214699096999999
0.150058987484,0.000058987484
0.151142630183,0.000142630183
0.152155142498,0.000155142498
0.153165382498,0.000165382498
0.154070116325,0.000070116325
0.155092949824,0.000092949823999999
0.156103189824,0.000103189823999999
0.15709246119,0.000092461189999999
0.15810270119,0.000102701189999999
0.159158908037,0.000158908036999999
0.160131734807,0.000131734806999999
0.161143773037,0.000143773036999999
0.162182519229,0.000182519228999999
0.163162213973,0.000162213972999999
0.164181,0.000181
0.165133072551,0.000133072550999999
0.166143312551,0.000143312551
0.167164098506,0.000164098505999999
0.168164482308,0.000164482307999999
0.16905796,0.000057959999999999
0.170112104855,0.000112104854999999
0.171130183831,0.000130183831
0.172140423831,0.000140423830999999
0.173150663831,0.000150663830999999
0.174160903831,0.000160903830999999
0.175294183831,0.000294183830999999
0.176304423831,0.000304423830999999
0.177314663831,0.000314663831
0.178324903831,0.000324903831
0.179335143831,0.000335143831
0.180345383831,0.000345383830999999
0.181232583831,0.000232583831
0.182109000546,0.000109000545999999
0.183184865533,0.000184865532999999
0.18405796,0.000057959999999999
0.185145760511,0.000145760511
0.186186283848,0.000186283848
0.187106169091,0.000106169090999999
0.188116409091,0.000116409091
0.189126649091,0.000126649090999999
0.190136889091,0.000136889090999999
0.191147129091,0.000147129090999999
0.192167923859,0.000167923858999999
0.193178163859,0.000178163858999999
0.194188403859,0.000188403859
0.195170863688,0.000170863688
0.196127747468,0.000127747467999999
0.197090192014,0.000090192014
0.198147758277,0.000147758276999999
0.19917812,0.000178119999999999
0.200154098153,0.000154098153
0.201129855975,0.000129855974999999
0.202164885041,0.000164885040999999
0.203175125041,0.000175125040999999
0.204185365041,0.000185365040999999
0.205195605041,0.000195605041
0.206205845041,0.000205845040999999
0.20705796,0.000057959999999999
0.208133615181,0.000133615180999999
0.209169561322,0.000169561321999999
0.21005796,0.000057959999999999
0.21111281429,0.000112814289999999
0.212092565517,0.000092565516999999
0.213102805517,0.000102805516999999
0.214125645214,0.000125645213999999
0.21505796,0.000057959999999999
0.216180025948,0.000180025948
0.217099864277,0.000099864276999999
0.218094468984,0.000094468984
0.219189597043,0.000189597042999999
0.220148510794,0.000148510793999999
0.221091263885,0.000091263884999999
0.22205796,0.000057959999999999
0.223154525938,0.000154525937999999
0.224164765938,0.000164765937999999
0.225192756249,0.000192756248999999
0.226202996249,0.000202996248999999
0.227061586967,0.000061586966999999
0.228103049285,0.000103049284999999
0.229095593028,0.000095593027999999
0.230114950666,0.000114950665999999
0.231120585787,0.000120585786999999
0.23214628652,0.00014628652
0.233146924609,0.000146924608999999
0.234183484477,0.000183484476999999
0.235193724477,0.000193724476999999
0.236203964477,0.000203964476999999
0.237127487319,0.000127487318999999
0.23807632467,0.000076324669999999
0.2391079926,0.000107992599999999
0.240166966809,0.000166966808999999
0.241104840853,0.000104840852999999
0.242115080853,0.000115080852999999
0.243182182091,0.000182182090999999
0.244192422091,0.000192422090999999
0.245108558572,0.000108558571999999
0.246095010742,0.000095010741999999
0.247127055974,0.000127055974
0.248161378459,0.000161378459
0.249171618459,0.000171618458999999
0.250181858459,0.000181858458999999
0.251192098459,0.000192098458999999
0.252119112088,0.000119112087999999
0.253165790788,0.000165790787999999
0.254062991157,0.000062991157
0.255136430703,0.000136430703
0.256068138206,0.000068138205999999
0.257086260459,0.000086260458999999
0.258118480335,0.000118480334999999
0.259155878317,0.000155878317
0.260079421145,0.000079421145
0.261181,0.000181
0.262121617266,0.000121617265999999
0.26305796,0.000057959999999999
0.264159786348,0.000159786347999999
0.26505796,0.000057959999999999
0.266143239317,0.000143239317
0.267153479317,0.000153479316999999
0.268173933277,0.000173933277
0.26911741213,0.00011741213
0.27005796,0.000057959999999999
0.271143198896,0.000143198895999999
0.272153438896,0.000153438895999999
0.273193049638,0.000193049637999999
0.274203289638,0.000203289637999999
0.275213529638,0.000213529638
0.276080401404,0.000080401404
0.277129788311,0.000129788310999999
0.278131718458,0.000131718457999999
0.279111771152,0.000111771151999999
0.280122011152,0.000122011151999999
0.281132251152,0.000132251151999999
0.282265531152,0.000265531151999999
0.283275771152,0.000275771152
0.28405796,0.000057959999999999
0.285083007482,0.000083007481999999
0.286115635816,0.000115635815999999
0.287125875816,0.000125875816
0.288126534688,0.000126534687999999
0.289154750151,0.000154750150999999
0.290093032662,0.000093032661999999
0.291103272662,0.000103272661999999
0.292236552662,0.000236552661999999
0.293246792662,0.000246792661999999
0.294114551884,0.000114551883999999
0.295124791884,0.000124791884
0.296135031884,0.000135031883999999
0.297145271884,0.000145271883999999
0.298089541773,0.000089541773
0.299179366291,0.000179366291
0.300150122284,0.000150122283999999
0.301192544489,0.000192544489
0.302202784489,0.000202784489
0.30305796,0.000057959999999999
0.304131404925,0.000131404924999999
0.305141644925,0.000141644925
0.306151884925,0.000151884924999999
0.307162124925,0.000162124924999999
0.308295404925,0.000295404924999999
0.309305644925,0.000305644924999999
0.310069804925,0.000069804924999999
0.311140158389,0.000140158388999999
0.312120908669,0.000120908668999999
0.313131148669,0.000131148668999999
0.314141388669,0.000141388668999999
0.315274668669,0.000274668668999999
0.316181,0.000181
0.317075620793,0.000075620792999999
0.318174687396,0.000174687395999999
0.319156429245,0.000156429244999999
0.32005796,0.000057959999999999
0.321195085987,0.000195085986999999
0.322082285987,0.000082285986999999
0.323119068432,0.000119068431999999
0.324086093935,0.000086093934999999
0.325119308024,0.000119308024
0.326138456779,0.000138456778999999
0.327083239521,0.000083239520999999
0.328093479521,0.000093479520999999
0.32905796,0.000057959999999999
0.33018299629,0.000182996289999999
0.33114757599,0.000147575989999999
0.33215781599,0.00015781599
0.333122348912,0.000122348911999999
0.33405796,0.000057959999999999
0.335092850514,0.000092850513999999
0.336103090514,0.000103090513999999
0.337181,0.000181
0.338130296879,0.000130296878999999
0.339140536879,0.000140536878999999
0.340150776879,0.000150776878999999
0.34105796,0.000057959999999999
0.342112090641,0.000112090641
0.34305796,0.000057959999999999
0.344097891707,0.000097891706999999
0.345108131707,0.000108131706999999
0.346163058763,0.000163058762999999
0.347096599949,0.000096599949
0.348122754237,0.000122754237
0.349167572752,0.000167572751999999
0.350097807217,0.000097807216999999
0.351127957354,0.000127957353999999
0.352079374233,0.000079374232999999
0.353089614233,0.000089614233
0.354143176317,0.000143176316999999
0.355122356418,0.000122356417999999
0.356089728544,0.000089728543999999
0.357121190173,0.000121190172999999
0.358129568941,0.000129568940999999
0.359175441735,0.000175441734999999
0.360061451996,0.000061451995999999
0.361132415947,0.000132415946999999
0.36217568778,0.000175687779999999
0.36318592778,0.000185927779999999
0.364076220855,0.000076220854999999
0.365209500855,0.000209500854999999
0.366219740855,0.000219740855
0.367229980855,0.000229980854999999
0.368240220855,0.000240220854999999
0.369250460855,0.000250460854999999
0.370260700855,0.000260700854999999
0.371270940855,0.000270940854999999
0.372404220855,0.000404220855
0.373168380855,0.000168380854999999
0.374146234768,0.000146234767999999
0.375156474768,0.000156474768
0.376166714768,0.000166714768
0.377176954768,0.000176954767999999
0.37805796,0.000057959999999999
0.379126187509,0.000126187508999999
0.380075695893,0.000075695892999999
0.38114283704,0.000142837039999999
0.382076788246,0.000076788245999999
0.383161252246,0.000161252245999999
0.38418536762,0.000185367619999999
0.38519560762,0.00019560762
0.38620584762,0.00020584762
0.38721608762,0.000216087619999999
0.388151666402,0.000151666401999999
0.389161906402,0.000161906401999999
0.390188096599,0.000188096599
0.39105796,0.000057959999999999
0.392141869,0.000141868999999999
0.393152109,0.000152108999999999
0.394162349,0.000162349
0.395174748681,0.000174748681
0.396074081436,0.000074081436
0.397207361436,0.000207361435999999
0.398217601436,0.000217601435999999
0.399227841436,0.000227841435999999
0.400238081436,0.000238081436
0.401248321436,0.000248321436
0.402258561436,0.000258561436
0.403268801436,0.000268801435999999
0.404156001436,0.000156001436
0.405117681877,0.000117681877
0.406077086616,0.000077086616
0.407210366616,0.000210366616
0.408220606616,0.000220606615999999
0.409151138195,0.000151138194999999
0.410106483757,0.000106483757
0.411116723757,0.000116723756999999
0.412126963757,0.000126963756999999
0.413168928403,0.000168928403
0.41413810649,0.000138106489999999
0.41512378618,0.00012378618
0.41617812,0.000178119999999999
0.417185065639,0.000185065638999999
0.418195305639,0.000195305638999999
0.419205545639,0.000205545639
0.420215785639,0.000215785638999999
0.421074279945,0.000074279945
0.42218135108,0.00018135108
0.423114036123,0.000114036123
0.424142635471,0.000142635470999999
0.425093909131,0.000093909131
0.426168585215,0.000168585214999999
0.427145984321,0.000145984321
0.428194109161,0.000194109160999999
0.429161294158,0.000161294157999999
0.430142013819,0.000142013819
0.431152253819,0.000152253818999999
0.432174520527,0.000174520527
0.433081106998,0.000081106998
0.434214386998,0.000214386997999999
0.435224626998,0.000224626997999999
0.436234866998,0.000234866997999999
0.437169175909,0.000169175908999999
0.438105750563,0.000105750562999999
0.439115990563,0.000115990563
0.440126230563,0.000126230562999999
0.441181634081,0.000181634080999999
0.442191874081,0.000191874080999999
0.443202114081,0.000202114080999999
0.444212354081,0.000212354080999999
0.445222594081,0.000222594081
0.446109794081,0.000109794081
0.447120034081,0.000120034080999999
0.448119598208,0.000119598207999999
0.449186532981,0.000186532980999999
0.450123433855,0.000123433854999999
0.451106906644,0.000106906643999999
0.452150684711,0.000150684710999999
0.453066184096,0.000066184095999999
0.454093134964,0.000093134964
0.455127986883,0.000127986883
0.456070138363,0.000070138362999999
0.457069111792,0.000069111791999999
0.45805796,0.000057959999999999
0.459104084591,0.000104084590999999
0.460175983148,0.000175983148
0.461144014539,0.000144014538999999
0.462124903319,0.000124903318999999
0.463127210548,0.000127210547999999
0.464161173366,0.000161173365999999
0.465156132951,0.000156132951
0.466193666041,0.000193666040999999
0.467203906041,0.000203906041
0.468214146041,0.000214146040999999
0.469162963998,0.000162963997999999
0.470064508074,0.000064508073999999
0.471092968915,0.000092968914999999
0.472103208915,0.000103208914999999
0.473104368021,0.000104368020999999
0.47405796,0.000057959999999999
0.47518315798,0.000183157979999999
0.47607035798,0.000070357979999999
0.477135478729,0.000135478728999999
0.478145718729,0.000145718728999999
0.479155958729,0.000155958729
0.480166198729,0.000166198729
0.481299478729,0.000299478728999999
0.482309718729,0.000309718728999999
0.483319958729,0.000319958728999999
0.484330198729,0.000330198728999999
0.485340438729,0.000340438728999999
0.486350678729,0.000350678729
0.487360918729,0.000360918729
0.488371158729,0.000371158728999999
0.489258358729,0.000258358728999999
0.49005796,0.000057959999999999
0.491152263149,0.000152263148999999
0.492079428367,0.000079428366999999
0.49317812,0.000178119999999999
0.494145276464,0.000145276463999999
0.49505796,0.000057959999999999
0.49605796,0.000057959999999999
0.497082088852,0.000082088852
0.49812901337,0.000129013369999999
0.499187319271,0.000187319270999999
0.500180863647,0.000180863646999999
0.501123749581,0.000123749580999999
0.502133989581,0.000133989581
0.503144229581,0.000144229580999999
0.504154469581,0.000154469580999999
0.505121722003,0.000121722002999999
0.506162964931,0.000162964930999999
0.507173204931,0.000173204931
0.508183444931,0.000183444930999999
0.509193684931,0.000193684930999999
0.510190472077,0.000190472076999999
0.511077672077,0.000077672077
0.512091867974,0.000091867973999999
0.513191259728,0.000191259728
0.514201499728,0.000201499727999999
0.515211739728,0.000211739727999999
0.516110073956,0.000110073956
0.517086892391,0.000086892390999999
0.51805796,0.000057959999999999
0.51910058787,0.000100587869999999
0.52011082787,0.000110827869999999
0.521078984463,0.000078984462999999
0.522120755023,0.000120755022999999
0.523182701288,0.000182701287999999
0.524192941288,0.000192941288
0.525203181288,0.000203181287999999
0.526124552912,0.000124552911999999
0.527134792912,0.000134792911999999
0.528145032912,0.000145032912
0.529155272912,0.000155272911999999
0.530101700105,0.000101700104999999
0.53105796,0.000057959999999999
0.532169563715,0.000169563714999999
0.533179803715,0.000179803714999999
0.534152865498,0.000152865497999999
0.535117515068,0.000117515068
0.536141114132,0.000141114131999999
0.53716818096,0.000168180959999999
0.53817842096,0.00017842096
0.53912380983,0.000123809829999999
0.54013404983,0.00013404983
0.541088662862,0.000088662861999999
0.542107649915,0.000107649915
0.543117889915,0.000117889914999999
0.544138647065,0.000138647065
0.545178296964,0.000178296963999999
0.546063674361,0.000063674360999999
0.547174538821,0.000174538820999999
0.548184778821,0.000184778820999999
0.549195018821,0.000195018821
0.550205258821,0.000205258820999999
0.551215498821,0.000215498820999999
0.552225738821,0.000225738820999999
0.553112938821,0.000112938820999999
0.554148637198,0.000148637197999999
0.555158877198,0.000158877197999999
0.556169117198,0.000169117198
0.557092701787,0.000092701786999999
0.558144906775,0.000144906774999999
0.559164411911,0.000164411910999999
0.560174651911,0.000174651910999999
0.56117620739,0.000176207389999999
0.562155779424,0.000155779423999999
0.563123827914,0.000123827913999999
0.564075111928,0.000075111927999999
0.56512388786,0.000123887859999999
0.56611715227,0.000117152269999999
0.567109412962,0.000109412961999999
0.56810903577,0.000109035769999999
0.56905796,0.000057959999999999
0.57005796,0.000057959999999999
0.571162327857,0.000162327856999999
0.572176713584,0.000176713583999999
0.573125364073,0.000125364072999999
0.574165967953,0.000165967952999999
0.575152346888,0.000152346888
0.576173598079,0.000173598078999999
0.577183838079,0.000183838078999999
0.578194078079,0.000194078078999999
0.579204318079,0.000204318079
0.580214558079,0.000214558079
0.581224798079,0.000224798078999999
0.582154556758,0.000154556757999999
0.583136663855,0.000136663854999999
0.58405796,0.000057959999999999
0.585187919642,0.000187919641999999
0.586086674916,0.000086674915999999
0.587179439138,0.000179439137999999
0.588189679138,0.000189679137999999
0.589199919138,0.000199919137999999
0.590105507271,0.000105507270999999
0.591163533403,0.000163533403
0.59205796,0.000057959999999999
0.593164180382,0.000164180381999999
0.594174420382,0.000174420381999999
0.595184660382,0.000184660382
0.596194900382,0.000194900382
0.597205140382,0.000205140381999999
0.598087143029,0.000087143028999999
0.599151700384,0.000151700383999999
0.600064611658,0.000064611657999999
0.601148125808,0.000148125808
0.602066134377,0.000066134376999999
0.603121693849,0.000121693848999999
0.604131933849,0.000131933849
0.60505796,0.000057959999999999
0.606181,0.000181
0.60719124,0.000191239999999999
0.60805796,0.000057959999999999
0.609187380167,0.000187380166999999
0.61018321132,0.000183211319999999
0.61110262609,0.000102626089999999
0.612153468653,0.000153468652999999
0.613163708653,0.000163708652999999
0.614173948653,0.000173948652999999
0.615101358596,0.000101358595999999
0.616111598596,0.000111598596
0.617122154471,0.000122154470999999
0.618076851509,0.000076851508999999
0.619166879553,0.000166879552999999
0.620119072454,0.000119072453999999
0.62105796,0.000057959999999999
0.622105785622,0.000105785621999999
0.623116025622,0.000116025621999999
0.624140130903,0.000140130902999999
0.625150370903,0.000150370903
0.626160610903,0.000160610902999999
0.627059171816,0.000059171815999999
0.628117357574,0.000117357573999999
0.62910275155,0.000102751549999999
0.63011299155,0.00011299155
0.63124627155,0.00024627155
0.63213347155,0.000133471549999999
0.633133879186,0.000133879186
0.634144119186,0.000144119185999999
0.635110671998,0.000110671997999999
0.636088227363,0.000088227362999999
0.637110132447,0.000110132446999999
0.638125545051,0.000125545050999999
0.639135785051,0.000135785050999999
0.640141979811,0.000141979810999999
0.641152219811,0.000152219810999999
0.642162459811,0.000162459811
0.643172699811,0.000172699810999999
0.644182939811,0.000182939810999999
0.645316219811,0.000316219810999999
0.646326459811,0.000326459810999999
0.647336699811,0.000336699810999999
0.648223899811,0.000223899810999999
0.649234139811,0.000234139810999999
0.650244379811,0.000244379810999999
0.651254619811,0.000254619810999999
0.652141819811,0.000141819810999999
0.653275099811,0.000275099811
0.654285339811,0.000285339811
0.655295579811,0.000295579810999999
0.656305819811,0.000305819810999999
0.657316059811,0.000316059810999999
0.658326299811,0.000326299810999999
0.659336539811,0.000336539810999999
0.660346779811,0.000346779810999999
0.661357019811,0.000357019810999999
0.662490299811,0.000490299811
0.663500539811,0.000500539810999999
0.664510779811,0.000510779810999999
0.665521019811,0.000521019810999999
0.666531259811,0.000531259810999999
0.667541499811,0.000541499810999999
0.668551739811,0.000551739810999999
0.669561979811,0.000561979811
0.670572219811,0.000572219810999999
0.671582459811,0.000582459811
0.672592699811,0.000592699810999999
0.673725979811,0.000725979810999999
0.674736219811,0.000736219810999999
0.675746459811,0.000746459810999999
0.676756699811,0.000756699811
0.677766939811,0.000766939810999999
0.678777179811,0.000777179811
0.679787419811,0.000787419810999999
0.680797659811,0.000797659811
0.681561819811,0.000561819810999999
0.682572059811,0.000572059810999999
0.683459259811,0.000459259810999999
0.684346459811,0.000346459810999999
0.685356699811,0.000356699810999999
0.686366939811,0.000366939810999999
0.687131099811,0.000131099810999999
0.688079238139,0.000079238138999999
0.689087694476,0.000087694475999999
0.690095624086,0.000095624085999999
0.691105864086,0.000105864085999999
0.69210720199,0.000107201989999999
0.693100232934,0.000100232933999999
0.694099177489,0.000099177488999999
0.695109417489,0.000109417488999999
0.696242697489,0.000242697488999999
0.697252937489,0.000252937488999999
0.69805796,0.000057959999999999
0.699120866524,0.000120866523999999
0.700131106524,0.000131106523999999
0.701110287369,0.000110287368999999
0.70205796,0.000057959999999999
0.703177177091,0.000177177091
0.70405796,0.000057959999999999
0.705102357437,0.000102357436999999
0.706102786765,0.000102786764999999
0.707118952436,0.000118952435999999
0.708180443401,0.000180443400999999
0.709146765606,0.000146765605999999
0.71005796,0.000057959999999999
0.711169214922,0.000169214921999999
0.712174212936,0.000174212935999999
0.713184452936,0.000184452935999999
0.714194692936,0.000194692935999999
0.715204932936,0.000204932936
0.716179725695,0.000179725694999999
0.717155568263,0.000155568263
0.718165808263,0.000165808262999999
0.719176048263,0.000176048262999999
0.720186288263,0.000186288262999999
0.721196528263,0.000196528262999999
0.722206768263,0.000206768263
0.723092703779,0.000092703779
0.724180767512,0.000180767511999999
0.725161450672,0.000161450671999999
0.726084398658,0.000084398657999999
0.727075182371,0.000075182370999999
0.728085422371,0.000085422370999999
0.729138548739,0.000138548738999999
0.73005796,0.000057959999999999
0.731122128731,0.000122128730999999
0.732172785053,0.000172785053
0.733122631527,0.000122631527
0.73418078123,0.000180781229999999
0.735159806977,0.000159806976999999
0.73605796,0.000057959999999999
0.73705796,0.000057959999999999
0.738137901174,0.000137901173999999
0.739097845562,0.000097845561999999
0.740193632788,0.000193632788
0.741175011772,0.000175011771999999
0.742170912179,0.000170912178999999
0.743115435042,0.000115435041999999
0.744163045595,0.000163045594999999
0.745144481519,0.000144481519
0.746157692255,0.000157692254999999
0.74705796,0.000057959999999999
0.748071603703,0.000071603702999999
0.74905796,0.000057959999999999
0.750081446431,0.000081446431
0.751113389597,0.000113389596999999
0.75219662262,0.000196622619999999
0.753086852722,0.000086852721999999
0.754097092722,0.000097092721999999
0.755071977823,0.000071977822999999
0.756106454455,0.000106454454999999
0.757128034189,0.000128034188999999
0.75809608306,0.000096083059999999
0.759172992213,0.000172992212999999
0.760183232213,0.000183232212999999
0.761193472213,0.000193472212999999
0.762203712213,0.000203712213
0.763213952213,0.000213952212999999
0.764224192213,0.000224192212999999
0.765234432213,0.000234432212999999
0.766244672213,0.000244672212999999
0.767254912213,0.000254912212999999
0.768265152213,0.000265152212999999
0.769275392213,0.000275392212999999
0.770285632213,0.000285632212999999
0.771295872213,0.000295872212999999
0.772306112213,0.000306112213
0.773193312213,0.000193312212999999
0.774181,0.000181
0.775135126531,0.000135126530999999
0.776145366531,0.000145366531
0.77705796,0.000057959999999999
0.778096037113,0.000096037112999999
0.77916861545,0.000168615449999999
0.780184672405,0.000184672404999999
0.781179229223,0.000179229222999999
0.782100701309,0.000100701308999999
0.783110941309,0.000110941308999999
0.784125763858,0.000125763857999999
0.785104740166,0.000104740165999999
0.786091721057,0.000091721057
0.787123539031,0.000123539030999999
0.788145196091,0.000145196091
0.789153478993,0.000153478993
0.790094833745,0.000094833744999999
0.791146303662,0.000146303661999999
0.792181,0.000181
0.793130208279,0.000130208279
0.794105626776,0.000105626775999999
0.795181,0.000181
0.796122986442,0.000122986441999999
0.797124521175,0.000124521175
0.798134761175,0.000134761175
0.799145001175,0.000145001174999999
0.800181,0.000181
0.80117812,0.000178119999999999
0.802133753559,0.000133753559
0.803143993559,0.000143993558999999
0.804089169762,0.000089169761999999
0.805114721247,0.000114721246999999
0.806183056255,0.000183056254999999
0.807150821965,0.000150821964999999
0.80819576542,0.000195765419999999
0.809125945519,0.000125945518999999
0.810154661474,0.000154661474
0.811105592493,0.000105592492999999
0.812153601187,0.000153601186999999
0.81316541374,0.000165413739999999
0.814083201102,0.000083201102
0.815115579384,0.000115579383999999
0.816184666056,0.000184666055999999
0.817134574373,0.000134574372999999
0.818147003143,0.000147003143
0.819157243143,0.000157243142999999
0.820108400525,0.000108400524999999
0.821118640525,0.000118640525
0.82210565879,0.000105658789999999
0.823155410294,0.000155410293999999
0.824121030217,0.000121030216999999
0.825131270217,0.000131270217
0.82617755909,0.00017755909
0.827125930596,0.000125930596
0.82809175844,0.00009175844
0.829183454502,0.000183454501999999
0.83017812,0.000178119999999999
0.83118836,0.000188359999999999
0.83205796,0.000057959999999999
0.83309811168,0.00009811168
0.834061879429,0.000061879429
0.835091347788,0.000091347787999999
0.836101587788,0.000101587787999999
0.837234867788,0.000234867787999999
0.83805796,0.000057959999999999
0.83905796,0.000057959999999999
0.840167735052,0.000167735051999999
0.841177975052,0.000177975051999999
0.842188215052,0.000188215051999999
0.843198455052,0.000198455052
0.844208695052,0.000208695051999999
0.845116998359,0.000116998358999999
0.846155906317,0.000155906316999999
0.847078261458,0.000078261458
0.848079325624,0.000079325623999999
0.849212605624,0.000212605623999999
0.850222845624,0.000222845623999999
0.85105796,0.000057959999999999
0.85207653712,0.000076537119999999
0.853065650757,0.000065650756999999
0.854134135365,0.000134135364999999
0.855144375365,0.000144375364999999
0.856154615365,0.000154615364999999
0.857164855365,0.000164855364999999
0.858298135365,0.000298135364999999
0.859308375365,0.000308375365
0.860318615365,0.000318615365
0.861328855365,0.000328855365
0.862339095365,0.000339095364999999
0.863226295365,0.000226295365
0.864138122395,0.000138122395
0.865167876017,0.000167876017
0.86605796,0.000057959999999999
0.867145553569,0.000145553568999999
0.868155793569,0.000155793568999999
0.869095119834,0.000095119833999999
0.870131096084,0.000131096083999999
0.871141336084,0.000141336083999999
0.872151576084,0.000151576083999999
0.873171637054,0.000171637053999999
0.874181877054,0.000181877053999999
0.875192117054,0.000192117054
0.876079317054,0.000079317054
0.877099267998,0.000099267997999999
0.878109406276,0.000109406275999999
0.87914643954,0.00014643954
0.88015667954,0.000156679539999999
0.88116691954,0.000166919539999999
0.88217715954,0.000177159539999999
0.88318739954,0.000187399539999999
0.88419763954,0.00019763954
0.885062492286,0.000062492286
0.886137356261,0.000137356260999999
0.887147596261,0.000147596260999999
0.888157836261,0.000157836260999999
0.889168076261,0.000168076261
0.890178316261,0.000178316260999999
0.891311596261,0.000311596260999999
0.892321836261,0.000321836260999999
0.893332076261,0.000332076260999999
0.894342316261,0.000342316260999999
0.895352556261,0.000352556261
0.896362796261,0.000362796261
0.897373036261,0.000373036261
0.898506316261,0.000506316260999999
0.899393516261,0.000393516260999999
0.900157676261,0.000157676260999999
0.901142484783,0.000142484782999999
0.902171635939,0.000171635938999999
0.90305796,0.000057959999999999
0.904118113331,0.000118113330999999
0.905138692906,0.000138692906
0.906148932906,0.000148932905999999
0.907159172906,0.000159172905999999
0.908169412906,0.000169412905999999
0.909179652906,0.000179652905999999
0.910312932906,0.000312932905999999
0.911323172906,0.000323172905999999
0.912333412906,0.000333412906
0.913343652906,0.000343652906
0.914353892906,0.000353892905999999
0.915364132906,0.000364132905999999
0.916374372906,0.000374372905999999
0.917384612906,0.000384612905999999
0.918517892906,0.000517892905999999
0.919528132906,0.000528132906
0.920538372906,0.000538372905999999
0.921548612906,0.000548612906
0.922558852906,0.000558852905999999
0.923569092906,0.000569092905999999
0.924579332906,0.000579332905999999
0.925712612906,0.000712612905999999
0.926599812906,0.000599812905999999
0.927363972906,0.000363972906
0.928374212906,0.000374212906
0.929384452906,0.000384452905999999
0.930271652906,0.000271652906
0.93105796,0.000057959999999999
0.932063518679,0.000063518678999999
0.933173277926,0.000173277925999999
0.934180378779,0.000180378779
0.93505796,0.000057959999999999
0.93608109065,0.00008109065
0.937140588598,0.000140588597999999
0.938150828598,0.000150828597999999
0.93905796,0.000057959999999999
0.940133613529,0.000133613528999999
0.941143853529,0.000143853528999999
0.942154093529,0.000154093529
0.943164333529,0.000164333528999999
0.944297613529,0.000297613529
0.945307853529,0.000307853529
0.946318093529,0.000318093528999999
0.947205293529,0.000205293529
0.948215533529,0.000215533529
0.949225773529,0.000225773528999999
0.950236013529,0.000236013528999999
0.95105796,0.000057959999999999
0.952075487899,0.000075487898999999
0.95305796,0.000057959999999999
0.954170202584,0.000170202583999999
0.955090315918,0.000090315917999999
0.956085770581,0.000085770580999999
0.957135469985,0.000135469985
0.958168017848,0.000168017847999999
0.959127689531,0.000127689530999999
0.960137929531,0.000137929531
0.961161109355,0.000161109354999999
0.962171349355,0.000171349354999999
0.963165905552,0.000165905552
0.964162322307,0.000162322306999999
0.965075188279,0.000075188278999999
0.966179534263,0.000179534262999999
0.96715704447,0.000157044469999999
0.96817812,0.000178119999999999
0.96905796,0.000057959999999999
0.970190928742,0.000190928742
0.971134396233,0.000134396232999999
0.972157085213,0.000157085212999999
0.973186333581,0.000186333580999999
0.974145727238,0.000145727237999999
0.975155967238,0.000155967237999999
0.976115688748,0.000115688747999999
0.97716435726,0.00016435726
0.97817459726,0.000174597259999999
0.97905796,0.000057959999999999
0.980124701169,0.000124701168999999
0.98117812,0.000178119999999999
0.982191706054,0.000191706053999999
0.9831400094,0.000140009399999999
0.9841502494,0.0001502494
0.9851604894,0.000160489399999999
0.9861707294,0.000170729399999999
0.9871809694,0.000180969399999999
0.9881912094,0.000191209399999999
0.989169161285,0.000169161284999999
0.99005796,0.000057959999999999
0.991142912862,0.000142912862
0.992139495532,0.000139495531999999
0.993157389233,0.000157389233
0.994167629233,0.000167629232999999
0.995177869233,0.000177869232999999
0.996071940111,0.000071940110999999
0.997101999424,0.000101999423999999
0.998059693447,0.000059693447
0.999114391672,0.000114391671999999

==> results/phases.csv <==
a,b
1,2
3,4
5,6

==> results/phases_avb.csv <==
0.00120588,0.000073879999999999
0.00220588,0.000073879999999999
0.00320588,0.000073879999999999
0.00420588,0.000073879999999999
0.00520588,0.000073879999999999
0.00620588,0.000073879999999999
0.00720588,0.000073879999999999
0.00820588,0.000073879999999999
0.00920588,0.000073879999999999
0.01020588,0.000073879999999999
0.01120588,0.000073879999999999
0.01220588,0.000073879999999999
0.01320588,0.000073879999999999
0.01420588,0.000073879999999999
0.01520588,0.000073879999999999
0.01620588,0.000073879999999999
0.01720588,0.000073879999999999
0.01820588,0.000073879999999999
0.01920588,0.000073879999999999
0.02020588,0.000073879999999999
0.02120588,0.000073879999999999
0.02220588,0.000073879999999999
0.02320588,0.000073879999999999
0.02420588,0.000073879999999999
0.02520588,0.000073879999999999
0.02620588,0.000073879999999999
0.02720588,0.000073879999999999
0.02820588,0.000073879999999999
0.02920588,0.000073879999999999
0.03020588,0.000073879999999999
0.03120588,0.000073879999999999
0.03220588,0.000073879999999999
0.03320588,0.000073879999999999
0.03420588,0.000073879999999999
0.03520588,0.000073879999999999
0.03620588,0.000073879999999999
0.03720588,0.000073879999999999
0.03820588,0.000073879999999999
0.03920588,0.000073879999999999
0.04020588,0.000073879999999999
0.04120588,0.000073879999999999
0.04220588,0.000073879999999999
0.04320588,0.000073879999999999
0.04420588,0.000073879999999999
0.04520588,0.000073879999999999
0.04620588,0.000073879999999999
0.04720588,0.000073879999999999
0.04820588,0.000073879999999999
0.04920588,0.000073879999999999
0.05020588,0.000073879999999999
0.05120588,0.000073879999999999
0.05220588,0.000073879999999999
0.05320588,0.000073879999999999
0.05420588,0.000073879999999999
0.05520588,0.000073879999999999
0.05620588,0.000073879999999999
0.05720588,0.000073879999999999
0.05820588,0.000073879999999999
0.05920588,0.000073879999999999
0.06020588,0.000073879999999999
0.06120588,0.000073879999999999
0.06220588,0.000073879999999999
0.06320588,0.000073879999999999
0.06420588,0.000073879999999999
0.06520588,0.000073879999999999
0.06620588,0.000073879999999999
0.06720588,0.000073879999999999
0.06820588,0.000073879999999999
0.06920588,0.000073879999999999
0.07020588,0.000073879999999999
0.07120588,0.000073879999999999
0.07220588,0.000073879999999999
0.07320588,0.000073879999999999
0.07420588,0.000073879999999999
0.07520588,0.000073879999999999
0.07620588,0.000073879999999999
0.07720588,0.000073879999999999
0.07820588,0.000073879999999999
0.07920588,0.000073879999999999
0.08020588,0.000073879999999999
0.08120588,0.000073879999999999
0.08220588,0.000073879999999999
0.08320588,0.000073879999999999
0.08420588,0.000073879999999999
0.08520588,0.000073879999999999
0.08620588,0.000073879999999999
0.08720588,0.000073879999999999
0.08820588,0.000073879999999999
0.08920588,0.000073879999999999
0.09020588,0.000073879999999999
0.09120588,0.000073879999999999
0.09220588,0.000073879999999999
0.09320588,0.000073879999999999
0.09420588,0.000073879999999999
0.09520588,0.000073879999999999
0.09620588,0.000073879999999999
0.09720588,0.000073879999999999
0.09820588,0.000073879999999999
0.09920588,0.000073879999999999
0.10020588,0.000073879999999999
0.10120588,0.000073879999999999
0.10220588,0.000073879999999999
0.10320588,0.000073879999999999
0.10420588,0.000073879999999999
0.10520588,0.000073879999999999
0.10620588,0.000073879999999999
0.10720588,0.000073879999999999
0.10820588,0.000073879999999999
0.10920588,0.000073879999999999
0.11020588,0.000073879999999999
0.11120588,0.000073879999999999
0.11220588,0.000073879999999999
0.11320588,0.000073879999999999
0.11420588,0.000073879999999999
0.11520588,0.000073879999999999
0.11620588,0.000073879999999999
0.11720588,0.000073879999999999
0.11820588,0.000073879999999999
0.11920588,0.000073879999999999
0.12020588,0.000073879999999999
0.12120588,0.000073879999999999
0.12220588,0.000073879999999999
0.12320588,0.000073879999999999
0.12420588,0.000073879999999999
0.12520588,0.000073879999999999
0.12620588,0.000073879999999999
0.12720588,0.000073879999999999
0.12820588,0.000073879999999999
0.12920588,0.000073879999999999
0.13020588,0.000073879999999999
0.13120588,0.000073879999999999
0.13220588,0.000073879999999999
0.13320588,0.000073879999999999
0.13420588,0.000073879999999999
0.13520588,0.000073879999999999
0.13620588,0.000073879999999999
0.13720588,0.000073879999999999
0.13820588,0.000073879999999999
0.13920588,0.000073879999999999
0.14020588,0.000073879999999999
0.14120588,0.000073879999999999
0.14220588,0.000073879999999999
0.14320588,0.000073879999999999
0.14420588,0.000073879999999999
0.14520588,0.000073879999999999
0.14620588,0.000073879999999999
0.14720588,0.000073879999999999
0.14820588,0.000073879999999999
0.14920588,0.000073879999999999
0.15020588,0.000073879999999999
0.15120588,0.000073879999999999
0.15220588,0.000073879999999999
0.15320588,0.000073879999999999
0.15420588,0.000073879999999999
0.15520588,0.000073879999999999
0.15620588,0.000073879999999999
0.15720588,0.000073879999999999
0.15820588,0.000073879999999999
0.15920588,0.000073879999999999
0.16020588,0.000073879999999999
0.16120588,0.000073879999999999
0.16220588,0.000073879999999999
0.16320588,0.000073879999999999
0.16420588,0.000073879999999999
0.16520588,0.000073879999999999
0.16620588,0.000073879999999999
0.16720588,0.000073879999999999
0.16820588,0.000073879999999999
0.16920588,0.000073879999999999
0.17020588,0.000073879999999999
0.17120588,0.000073879999999999
0.17220588,0.000073879999999999
0.17320588,0.000073879999999999
0.17420588,0.000073879999999999
0.17520588,0.000073879999999999
0.17620588,0.000073879999999999
0.17720588,0.000073879999999999
0.17820588,0.000073879999999999
0.17920588,0.000073879999999999
0.18020588,0.000073879999999999
0.18120588,0.000073879999999999
0.18220588,0.000073879999999999
0.18320588,0.000073879999999999
0.18420588,0.000073879999999999
0.18520588,0.000073879999999999
0.18620588,0.000073879999999999
0.18720588,0.000073879999999999
0.18820588,0.000073879999999999
0.18920588,0.000073879999999999
0.19020588,0.000073879999999999
0.19120588,0.000073879999999999
0.19220588,0.000073879999999999
0.19320588,0.000073879999999999
0.19420588,0.000073879999999999
0.19520588,0.000073879999999999
0.19620588,0.000073879999999999
0.19720588,0.000073879999999999
0.19820588,0.000073879999999999
0.19920588,0.000073879999999999
0.20020588,0.000073879999999999
0.20120588,0.000073879999999999
0.20220588,0.000073879999999999
0.20320588,0.000073879999999999
0.20420588,0.000073879999999999
0.20520588,0.000073879999999999
0.20620588,0.000073879999999999
0.20720588,0.000073879999999999
0.20820588,0.000073879999999999
0.20920588,0.000073879999999999
0.21020588,0.000073879999999999
0.21120588,0.000073879999999999
0.21220588,0.000073879999999999
0.21320588,0.000073879999999999
0.21420588,0.000073879999999999
0.21520588,0.000073879999999999
0.21620588,0.000073879999999999
0.21720588,0.000073879999999999
0.21820588,0.000073879999999999
0.21920588,0.000073879999999999
0.22020588,0.000073879999999999
0.22120588,0.000073879999999999
0.22220588,0.000073879999999999
0.22320588,0.000073879999999999
0.22420588,0.000073879999999999
0.22520588,0.000073879999999999
0.22620588,0.000073879999999999
0.22720588,0.000073879999999999
0.22820588,0.000073879999999999
0.22920588,0.000073879999999999
0.23020588,0.000073879999999999
0.23120588,0.000073879999999999
0.23220588,0.000073879999999999
0.23320588,0.000073879999999999
0.23420588,0.000073879999999999
0.23520588,0.000073879999999999
0.23620588,0.000073879999999999
0.23720588,0.000073879999999999
0.23820588,0.000073879999999999
0.23920588,0.000073879999999999
0.24020588,0.000073879999999999
0.24120588,0.000073879999999999
0.24220588,0.000073879999999999
0.24320588,0.000073879999999999
0.24420588,0.000073879999999999
0.24520588,0.000073879999999999
0.24620588,0.000073879999999999
0.24720588,0.000073879999999999
0.24820588,0.000073879999999999
0.24920588,0.000073879999999999
0.25020588,0.000073879999999999
0.25120588,0.000073879999999999
0.25220588,0.000073879999999999
0.25320588,0.000073879999999999
0.25420588,0.000073879999999999
0.25520588,0.000073879999999999
0.25620588,0.000073879999999999
0.25720588,0.000073879999999999
0.25820588,0.000073879999999999
0.25920588,0.000073879999999999
0.26020588,0.000073879999999999
0.26120588,0.000073879999999999
0.26220588,0.000073879999999999
0.26320588,0.000073879999999999
0.26420588,0.000073879999999999
0.26520588,0.000073879999999999
0.26620588,0.000073879999999999
0.26720588,0.000073879999999999
0.26820588,0.000073879999999999
0.26920588,0.000073879999999999
0.27020588,0.000073879999999999
0.27120588,0.000073879999999999
0.27220588,0.000073879999999999
0.27320588,0.000073879999999999
0.27420588,0.000073879999999999
0.27520588,0.000073879999999999
0.27620588,0.000073879999999999
0.27720588,0.000073879999999999
0.27820588,0.000073879999999999
0.27920588,0.000073879999999999
0.28020588,0.000073879999999999
0.28120588,0.000073879999999999
0.28220588,0.000073879999999999
0.28320588,0.000073879999999999
0.28420588,0.000073879999999999
0.28520588,0.000073879999999999
0.28620588,0.000073879999999999
0.28720588,0.000073879999999999
0.28820588,0.000073879999999999
0.28920588,0.000073879999999999
0.29020588,0.000073879999999999
0.29120588,0.000073879999999999
0.29220588,0.000073879999999999
0.29320588,0.000073879999999999
0.29420588,0.000073879999999999
0.29520588,0.000073879999999999
0.29620588,0.000073879999999999
0.29720588,0.000073879999999999
0.29820588,0.000073879999999999
0.29920588,0.000073879999999999
0.30020588,0.000073879999999999
0.30120588,0.000073879999999999
0.30220588,0.000073879999999999
0.30320588,0.000073879999999999
0.30420588,0.000073879999999999
0.30520588,0.000073879999999999
0.30620588,0.000073879999999999
0.30720588,0.000073879999999999
0.30820588,0.000073879999999999
0.30920588,0.000073879999999999
0.31020588,0.000073879999999999
0.31120588,0.000073879999999999
0.31220588,0.000073879999999999
0.31320588,0.000073879999999999
0.31420588,0.000073879999999999
0.31520588,0.000073879999999999
0.31620588,0.000073879999999999
0.31720588,0.000073879999999999
0.31820588,0.000073879999999999
0.31920588,0.000073879999999999
0.32020588,0.000073879999999999
0.32120588,0.000073879999999999
0.32220588,0.000073879999999999
0.32320588,0.000073879999999999
0.32420588,0.000073879999999999
0.32520588,0.000073879999999999
0.32620588,0.000073879999999999
0.32720588,0.000073879999999999
0.32820588,0.000073879999999999
0.32920588,0.000073879999999999
0.33020588,0.000073879999999999
0.33120588,0.000073879999999999
0.33220588,0.000073879999999999
0.33320588,0.000073879999999999
0.33420588,0.000073879999999999
0.33520588,0.000073879999999999
0.33620588,0.000073879999999999
0.33720588,0.000073879999999999
0.33820588,0.000073879999999999
0.33920588,0.000073879999999999
0.34020588,0.000073879999999999
0.34120588,0.000073879999999999
0.34220588,0.000073879999999999
0.34320588,0.000073879999999999
0.34420588,0.000073879999999999
0.34520588,0.000073879999999999
0.34620588,0.000073879999999999
0.34720588,0.000073879999999999
0.34820588,0.000073879999999999
0.34920588,0.000073879999999999
0.35020588,0.000073879999999999
0.35120588,0.000073879999999999
0.35220588,0.000073879999999999
0.35320588,0.000073879999999999
0.35420588,0.000073879999999999
0.35520588,0.000073879999999999
0.35620588,0.000073879999999999
0.35720588,0.000073879999999999
0.35820588,0.000073879999999999
0.35920588,0.000073879999999999
0.36020588,0.000073879999999999
0.36120588,0.000073879999999999
0.36220588,0.000073879999999999
0.36320588,0.000073879999999999
0.36420588,0.000073879999999999
0.36520588,0.000073879999999999
0.36620588,0.000073879999999999
0.36720588,0.000073879999999999
0.36820588,0.000073879999999999
0.36920588,0.000073879999999999
0.37020588,0.000073879999999999
0.37120588,0.000073879999999999
0.37220588,0.000073879999999999
0.37320588,0.000073879999999999
0.37420588,0.000073879999999999
0.37520588,0.000073879999999999
0.37620588,0.000073879999999999
0.37720588,0.000073879999999999
0.37820588,0.000073879999999999
0.37920588,0.000073879999999999
0.38020588,0.000073879999999999
0.38120588,0.000073879999999999
0.38220588,0.000073879999999999
0.38320588,0.000073879999999999
0.38420588,0.000073879999999999
0.38520588,0.000073879999999999
0.38620588,0.000073879999999999
0.38720588,0.000073879999999999
0.38820588,0.000073879999999999
0.38920588,0.000073879999999999
0.39020588,0.000073879999999999
0.39120588,0.000073879999999999
0.39220588,0.000073879999999999
0.39320588,0.000073879999999999
0.39420588,0.000073879999999999
0.39520588,0.000073879999999999
0.39620588,0.000073879999999999
0.39720588,0.000073879999999999
0.39820588,0.000073879999999999
0.39920588,0.000073879999999999
0.40020588,0.000073879999999999
0.40120588,0.000073879999999999
0.40220588,0.000073879999999999
0.40320588,0.000073879999999999
0.40420588,0.000073879999999999
0.40520588,0.000073879999999999
0.40620588,0.000073879999999999
0.40720588,0.000073879999999999
0.40820588,0.000073879999999999
0.40920588,0.000073879999999999
0.41020588,0.000073879999999999
0.41120588,0.000073879999999999
0.41220588,0.000073879999999999
0.41320588,0.000073879999999999
0.41420588,0.000073879999999999
0.41520588,0.000073879999999999
0.41620588,0.000073879999999999
0.41720588,0.000073879999999999
0.41820588,0.000073879999999999
0.41920588,0.000073879999999999
0.42020588,0.000073879999999999
0.42120588,0.000073879999999999
0.42220588,0.000073879999999999
0.42320588,0.000073879999999999
0.42420588,0.000073879999999999
0.42520588,0.000073879999999999
0.42620588,0.000073879999999999
0.42720588,0.000073879999999999
0.42820588,0.000073879999999999
0.42920588,0.000073879999999999
0.43020588,0.000073879999999999
0.43120588,0.000073879999999999
0.43220588,0.000073879999999999
0.43320588,0.000073879999999999
0.43420588,0.000073879999999999
0.43520588,0.000073879999999999
0.43620588,0.000073879999999999
0.43720588,0.000073879999999999
0.43820588,0.000073879999999999
0.43920588,0.000073879999999999
0.44020588,0.000073879999999999
0.44120588,0.000073879999999999
0.44220588,0.000073879999999999
0.44320588,0.000073879999999999
0.44420588,0.000073879999999999
0.44520588,0.000073879999999999
0.44620588,0.000073879999999999
0.44720588,0.000073879999999999
0.44820588,0.000073879999999999
0.44920588,0.000073879999999999
0.45020588,0.000073879999999999
0.45120588,0.000073879999999999
0.45220588,0.000073879999999999
0.45320588,0.000073879999999999
0.45420588,0.000073879999999999
0.45520588,0.000073879999999999
0.45620588,0.000073879999999999
0.45720588,0.000073879999999999
0.45820588,0.000073879999999999
0.45920588,0.000073879999999999
0.46020588,0.000073879999999999
0.46120588,0.000073879999999999
0.46220588,0.000073879999999999
0.46320588,0.000073879999999999
0.46420588,0.000073879999999999
0.46520588,0.000073879999999999
0.46620588,0.000073879999999999
0.46720588,0.000073879999999999
0.46820588,0.000073879999999999
0.46920588,0.000073879999999999
0.47020588,0.000073879999999999
0.47120588,0.000073879999999999
0.47220588,0.000073879999999999
0.47320588,0.000073879999999999
0.47420588,0.000073879999999999
0.47520588,0.000073879999999999
0.47620588,0.000073879999999999
0.47720588,0.000073879999999999
0.47820588,0.000073879999999999
0.47920588,0.000073879999999999
0.48020588,0.000073879999999999
0.48120588,0.000073879999999999
0.48220588,0.000073879999999999
0.48320588,0.000073879999999999
0.48420588,0.000073879999999999
0.48520588,0.000073879999999999
0.48620588,0.000073879999999999
0.48720588,0.000073879999999999
0.48820588,0.000073879999999999
0.48920588,0.000073879999999999
0.49020588,0.000073879999999999
0.49120588,0.000073879999999999
0.49220588,0.000073879999999999
0.49320588,0.000073879999999999
0.49420588,0.000073879999999999
0.49520588,0.000073879999999999
0.49620588,0.000073879999999999
0.49720588,0.000073879999999999
0.49820588,0.000073879999999999
0.49920588,0.000073879999999999
0.50020588,0.000073879999999999
0.50120588,0.000073879999999999
0.502285224306,0.000153224306
0.50320588,0.000073879999999999
0.50420588,0.000073879999999999
0.50520588,0.000073879999999999
0.50627759082,0.000145590819999999
0.50720588,0.000073879999999999
0.508274896886,0.000142896885999999
0.509265597103,0.000133597102999999
0.51020588,0.000073879999999999
0.51120588,0.000073879999999999
0.51220588,0.000073879999999999
0.51320588,0.000073879999999999
0.514312406005,0.000180406004999999
0.51520588,0.000073879999999999
0.51620588,0.000073879999999999
0.517265272938,0.000133272937999999
0.51820588,0.000073879999999999
0.51920588,0.000073879999999999
0.52020588,0.000073879999999999
0.52120588,0.000073879999999999
0.522226841891,0.000094841890999999
0.52320588,0.000073879999999999
0.52420588,0.000073879999999999
0.52520588,0.000073879999999999
0.526206939469,0.000074939468999999
0.52720588,0.000073879999999999
0.52820588,0.000073879999999999
0.52930572876,0.000173728759999999
0.530254023205,0.000122023204999999
0.53120588,0.000073879999999999
0.532310090391,0.000178090391
0.53320588,0.000073879999999999
0.53420588,0.000073879999999999
0.53520588,0.000073879999999999
0.536212422007,0.000080422006999999
0.53720588,0.000073879999999999
0.538273628676,0.000141628675999999
0.53920588,0.000073879999999999
0.54020588,0.000073879999999999
0.54120588,0.000073879999999999
0.54220588,0.000073879999999999
0.543211431663,0.000079431662999999
0.54420588,0.000073879999999999
0.545210653699,0.000078653699
0.54620588,0.000073879999999999
0.54720588,0.000073879999999999
0.54820588,0.000073879999999999
0.54920588,0.000073879999999999
0.550231976538,0.000099976537999999
0.55120588,0.000073879999999999
0.55220588,0.000073879999999999
0.553219065644,0.000087065643999999
0.554231589095,0.000099589094999999
0.55520588,0.000073879999999999
0.556266996124,0.000134996124
0.55720588,0.000073879999999999
0.55820588,0.000073879999999999
0.559295699114,0.000163699113999999
0.560223788868,0.000091788867999999
0.56120588,0.000073879999999999
0.56220588,0.000073879999999999
0.56320588,0.000073879999999999
0.56420588,0.000073879999999999
0.56520588,0.000073879999999999
0.566263920148,0.000131920148
0.56720588,0.000073879999999999
0.568287235373,0.000155235372999999
0.56920588,0.000073879999999999
0.57020588,0.000073879999999999
0.571219955426,0.000087955425999999
0.57220588,0.000073879999999999
0.573318233951,0.000186233950999999
0.57420588,0.000073879999999999
0.57520588,0.000073879999999999
0.57620588,0.000073879999999999
0.57720588,0.000073879999999999
0.57820588,0.000073879999999999
0.57920588,0.000073879999999999
0.58020588,0.000073879999999999
0.58120588,0.000073879999999999
0.58220588,0.000073879999999999
0.58320588,0.000073879999999999
0.584259563347,0.000127563346999999
0.58520588,0.000073879999999999
0.58620588,0.000073879999999999
0.58720588,0.000073879999999999
0.58820588,0.000073879999999999
0.58920588,0.000073879999999999
0.59020588,0.000073879999999999
0.59120588,0.000073879999999999
0.59220588,0.000073879999999999
0.59320588,0.000073879999999999
0.59420588,0.000073879999999999
0.59520588,0.000073879999999999
0.59620588,0.000073879999999999
0.597249603823,0.000117603822999999
0.59820588,0.000073879999999999
0.59920588,0.000073879999999999
0.60020588,0.000073879999999999
0.601222674578,0.000090674578
0.60220588,0.000073879999999999
0.60320588,0.000073879999999999
0.60420588,0.000073879999999999
0.60520588,0.000073879999999999
0.60620588,0.000073879999999999
0.60720588,0.000073879999999999
0.608276669084,0.000144669083999999
0.60920588,0.000073879999999999
0.61020588,0.000073879999999999
0.61132289301,0.000190893009999999
0.61220588,0.000073879999999999
0.61320588,0.000073879999999999
0.61431686828,0.000184868279999999
0.61520596517,0.000073965169999999
0.61620588,0.000073879999999999
0.61720588,0.000073879999999999
0.61820588,0.000073879999999999
0.619235214119,0.000103214119
0.62020588,0.000073879999999999
0.62120588,0.000073879999999999
0.62229653439,0.000164534389999999
0.62326805439,0.000136054389999999
0.62420588,0.000073879999999999
0.62520588,0.000073879999999999
0.62620588,0.000073879999999999
0.627313313377,0.000181313376999999
0.62820588,0.000073879999999999
0.62920588,0.000073879999999999
0.63020588,0.000073879999999999
0.631319100111,0.000187100110999999
0.632294902096,0.000162902095999999
0.63320588,0.000073879999999999
0.634254008328,0.000122008327999999
0.63520588,0.000073879999999999
0.63620588,0.000073879999999999
0.63720588,0.000073879999999999
0.63820588,0.000073879999999999
0.639245209103,0.000113209102999999
0.640216729103,0.000084729102999999
0.64120588,0.000073879999999999
0.642320019304,0.000188019303999999
0.64320588,0.000073879999999999
0.64420588,0.000073879999999999
0.645275288913,0.000143288912999999
0.64620588,0.000073879999999999
0.647242142591,0.000110142590999999
0.648249689767,0.000117689767
0.64920588,0.000073879999999999
0.65020588,0.000073879999999999
0.65120588,0.000073879999999999
0.652307178383,0.000175178382999999
0.65320588,0.000073879999999999
0.65420588,0.000073879999999999
0.65520588,0.000073879999999999
0.65620588,0.000073879999999999
0.657289280071,0.000157280070999999
0.658251675063,0.000119675062999999
0.65920588,0.000073879999999999
0.66020588,0.000073879999999999
0.661244795078,0.000112795077999999
0.662264645063,0.000132645062999999
0.663208005063,0.000076005062999999
0.66420588,0.000073879999999999
0.665265455973,0.000133455973
0.66620588,0.000073879999999999
0.66720588,0.000073879999999999
0.668260505792,0.000128505791999999
0.66920588,0.000073879999999999
0.67020588,0.000073879999999999
0.67120588,0.000073879999999999
0.67220588,0.000073879999999999
0.673254005727,0.000122005727
0.67420588,0.000073879999999999
0.67520588,0.000073879999999999
0.67620588,0.000073879999999999
0.67720588,0.000073879999999999
0.67820588,0.000073879999999999
0.67920588,0.000073879999999999
0.68020588,0.000073879999999999
0.68120588,0.000073879999999999
0.68220588,0.000073879999999999
0.68320588,0.000073879999999999
0.684305218104,0.000173218104
0.68520588,0.000073879999999999
0.68620588,0.000073879999999999
0.68720588,0.000073879999999999
0.68820588,0.000073879999999999
0.689246660785,0.000114660784999999
0.690218180785,0.000086180784999999
0.69120588,0.000073879999999999
0.69220588,0.000073879999999999
0.69320588,0.000073879999999999
0.694293447653,0.000161447652999999
0.69520588,0.000073879999999999
0.69620588,0.000073879999999999
0.69720588,0.000073879999999999
0.698299017051,0.000167017051
0.699249189712,0.000117189711999999
0.700247054938,0.000115054938
0.70120588,0.000073879999999999
0.702280799169,0.000148799168999999
0.70320588,0.000073879999999999
0.70420588,0.000073879999999999
0.70520588,0.000073879999999999
0.70627447078,0.000142470779999999
0.70720588,0.000073879999999999
0.70820588,0.000073879999999999
0.70920588,0.000073879999999999
0.710237561061,0.000105561061
0.71120588,0.000073879999999999
0.712217660369,0.000085660369
0.71320588,0.000073879999999999
0.714275699581,0.000143699580999999
0.71520588,0.000073879999999999
0.71620588,0.000073879999999999
0.717214667204,0.000082667203999999
0.71820588,0.000073879999999999
0.71921534773,0.000083347729999999
0.72020588,0.000073879999999999
0.72120588,0.000073879999999999
0.722227724831,0.000095724830999999
0.72320588,0.000073879999999999
0.72420588,0.000073879999999999
0.725234840629,0.000102840628999999
0.72625300639,0.000121006389999999
0.72720588,0.000073879999999999
0.72820588,0.000073879999999999
0.72920588,0.000073879999999999
0.73020588,0.000073879999999999
0.731302111558,0.000170111557999999
0.73220588,0.000073879999999999
0.73320588,0.000073879999999999
0.734321157424,0.000189157424
0.73520588,0.000073879999999999
0.73620588,0.000073879999999999
0.73720588,0.000073879999999999
0.73820588,0.000073879999999999
0.739327007037,0.000195007036999999
0.74020588,0.000073879999999999
0.741310399424,0.000178399423999999
0.74220588,0.000073879999999999
0.74320588,0.000073879999999999
0.74420588,0.000073879999999999
0.74520588,0.000073879999999999
0.746207521562,0.000075521562
0.74720588,0.000073879999999999
0.74820588,0.000073879999999999
0.74920588,0.000073879999999999
0.750324450728,0.000192450728
0.75120588,0.000073879999999999
0.75220588,0.000073879999999999
0.75320588,0.000073879999999999
0.75420588,0.000073879999999999
0.755230338151,0.000098338150999999
0.75620588,0.000073879999999999
0.75720588,0.000073879999999999
0.758214019678,0.000082019677999999
0.75920588,0.000073879999999999
0.76020588,0.000073879999999999
0.761300676214,0.000168676213999999
0.76220588,0.000073879999999999
0.76320588,0.000073879999999999
0.76420588,0.000073879999999999
0.765274889291,0.000142889290999999
0.76620588,0.000073879999999999
0.767282919641,0.000150919640999999
0.76820588,0.000073879999999999
0.76920588,0.000073879999999999
0.77020588,0.000073879999999999
0.77120588,0.000073879999999999
0.772247996008,0.000115996007999999
0.77320588,0.000073879999999999
0.774269563059,0.000137563058999999
0.77520588,0.000073879999999999
0.77620588,0.000073879999999999
0.77720588,0.000073879999999999
0.77820588,0.000073879999999999
0.779208760538,0.000076760537999999
0.78020588,0.000073879999999999
0.78126858731,0.000136587309999999
0.782324136636,0.000192136635999999
0.78320588,0.000073879999999999
0.78420588,0.000073879999999999
0.78520588,0.000073879999999999
0.78620588,0.000073879999999999
0.787221881593,0.000089881593
0.788218251809,0.000086251808999999
0.78920588,0.000073879999999999
0.79020588,0.000073879999999999
0.79120588,0.000073879999999999
0.792285876168,0.000153876167999999
0.793257396168,0.000125396167999999
0.79420588,0.000073879999999999
0.79520588,0.000073879999999999
0.79620588,0.000073879999999999
0.79720588,0.000073879999999999
0.79820588,0.000073879999999999
0.79920588,0.000073879999999999
0.80020588,0.000073879999999999
0.801325329676,0.000193329675999999
0.80220588,0.000073879999999999
0.80320588,0.000073879999999999
0.80420588,0.000073879999999999
0.80520588,0.000073879999999999
0.806283330364,0.000151330363999999
0.80720588,0.000073879999999999
0.80820588,0.000073879999999999
0.80920588,0.000073879999999999
0.81020588,0.000073879999999999
0.81120588,0.000073879999999999
0.812246180009,0.000114180008999999
0.81320588,0.000073879999999999
0.81420588,0.000073879999999999
0.81520588,0.000073879999999999
0.81620588,0.000073879999999999
0.817323164774,0.000191164774
0.81820588,0.000073879999999999
0.81920588,0.000073879999999999
0.82020588,0.000073879999999999
0.821224396362,0.000092396362
0.82220588,0.000073879999999999
0.82320588,0.000073879999999999
0.82420588,0.000073879999999999
0.82529933624,0.000167336239999999
0.82620588,0.000073879999999999
0.827244702481,0.000112702480999999
0.82820588,0.000073879999999999
0.82920588,0.000073879999999999
0.830257420339,0.000125420339
0.83120588,0.000073879999999999
0.832213682011,0.000081682011
0.833245330092,0.000113330091999999
0.834218240986,0.000086240986
0.83520588,0.000073879999999999
0.83620588,0.000073879999999999
0.83720588,0.000073879999999999
0.83820588,0.000073879999999999
0.83920588,0.000073879999999999
0.84020588,0.000073879999999999
0.841266552727,0.000134552726999999
0.84220588,0.000073879999999999
0.843308137125,0.000176137124999999
0.84420588,0.000073879999999999
0.845322854103,0.000190854102999999
0.84620588,0.000073879999999999
0.84720588,0.000073879999999999
0.84820588,0.000073879999999999
0.849308337715,0.000176337715
0.85020588,0.000073879999999999
0.85120588,0.000073879999999999
0.85220588,0.000073879999999999
0.85320588,0.000073879999999999
0.854233818311,0.000101818310999999
0.85520588,0.000073879999999999
0.85620588,0.000073879999999999
0.857270189783,0.000138189783
0.85820588,0.000073879999999999
0.85920588,0.000073879999999999
0.860229735635,0.000097735634999999
0.86120588,0.000073879999999999
0.86220588,0.000073879999999999
0.86320588,0.000073879999999999
0.86425056097,0.00011856097
0.86520588,0.000073879999999999
0.866270022659,0.000138022658999999
0.86720588,0.000073879999999999
0.86820588,0.000073879999999999
0.86920588,0.000073879999999999
0.870280377473,0.000148377472999999
0.87120588,0.000073879999999999
0.87220588,0.000073879999999999
0.87320588,0.000073879999999999
0.874276113564,0.000144113563999999
0.87520588,0.000073879999999999
0.87620588,0.000073879999999999
0.87720588,0.000073879999999999
0.87820588,0.000073879999999999
0.87924123411,0.000109234109999999
0.88020588,0.000073879999999999
0.881320335549,0.000188335549
0.88220588,0.000073879999999999
0.883283978064,0.000151978064
0.88420588,0.000073879999999999
0.88520588,0.000073879999999999
0.88620588,0.000073879999999999
0.88720588,0.000073879999999999
0.88820588,0.000073879999999999
0.889303428158,0.000171428157999999
0.89020588,0.000073879999999999
0.89120588,0.000073879999999999
0.89220588,0.000073879999999999
0.89320588,0.000073879999999999
0.89420588,0.000073879999999999
0.89520588,0.000073879999999999
0.89620588,0.000073879999999999
0.89720588,0.000073879999999999
0.898283138076,0.000151138076
0.89920588,0.000073879999999999
0.900213217338,0.000081217337999999
0.90120588,0.000073879999999999
0.90220588,0.000073879999999999
0.903291193161,0.000159193160999999
0.90420588,0.000073879999999999
0.90520588,0.000073879999999999
0.906320074638,0.000188074637999999
0.90720588,0.000073879999999999
0.90821046664,0.000078466639999999
0.90920588,0.000073879999999999
0.91020588,0.000073879999999999
0.91124183321,0.000109833209999999
0.91220588,0.000073879999999999
0.91320588,0.000073879999999999
0.914243476596,0.000111476596
0.915214996596,0.000082996596
0.916315635192,0.000183635191999999
0.917262679032,0.000130679032
0.91820588,0.000073879999999999
0.91920588,0.000073879999999999
0.92020588,0.000073879999999999
0.92120588,0.000073879999999999
0.922208668669,0.000076668668999999
0.923275068669,0.000143068668999999
0.92420588,0.000073879999999999
0.92520588,0.000073879999999999
0.92620588,0.000073879999999999
0.927283457231,0.000151457230999999
0.92820588,0.000073879999999999
0.929269996805,0.000137996804999999
0.930241516805,0.000109516804999999
0.931290351241,0.000158351241
0.93220588,0.000073879999999999
0.93320588,0.000073879999999999
0.93420588,0.000073879999999999
0.93532214555,0.000190145549999999
0.936231312232,0.000099312231999999
0.93720588,0.000073879999999999
0.938255773057,0.000123773056999999
0.93920588,0.000073879999999999
0.94020588,0.000073879999999999
0.94120588,0.000073879999999999
0.942301116553,0.000169116552999999
0.94320588,0.000073879999999999
0.944277605875,0.000145605875
0.94520588,0.000073879999999999
0.946326470723,0.000194470723
0.94720588,0.000073879999999999
0.948217401316,0.000085401315999999
0.94920588,0.000073879999999999
0.950258570567,0.000126570566999999
0.95120588,0.000073879999999999
0.95220588,0.000073879999999999
0.953326175258,0.000194175257999999
0.95420588,0.000073879999999999
0.95520588,0.000073879999999999
0.95620588,0.000073879999999999
0.957254785173,0.000122785172999999
0.95820588,0.000073879999999999
0.959221291247,0.000089291246999999
0.96020588,0.000073879999999999
0.961297859919,0.000165859918999999
0.96220588,0.000073879999999999
0.96320588,0.000073879999999999
0.96420588,0.000073879999999999
0.965261186918,0.000129186918
0.96620588,0.000073879999999999
0.96720588,0.000073879999999999
0.96820588,0.000073879999999999
0.96920588,0.000073879999999999
0.97020588,0.000073879999999999
0.97120588,0.000073879999999999
0.972247432603,0.000115432603
0.97320588,0.000073879999999999
0.97420588,0.000073879999999999
0.97520588,0.000073879999999999
0.976233758415,0.000101758414999999
0.97720588,0.000073879999999999
0.97820588,0.000073879999999999
0.97920588,0.000073879999999999
0.980324032859,0.000192032859
0.98120588,0.000073879999999999
0.98220588,0.000073879999999999
0.983289873064,0.000157873064
0.98420588,0.000073879999999999
0.98520588,0.000073879999999999
0.98620588,0.000073879999999999
0.98720588,0.000073879999999999
0.988281112729,0.000149112728999999
0.98920588,0.000073879999999999
0.99020588,0.000073879999999999
0.991241749087,0.000109749087
0.99220588,0.000073879999999999
0.99320588,0.000073879999999999
0.99420588,0.000073879999999999
0.995230261661,0.000098261661
0.99620588,0.000073879999999999
0.99720588,0.000073879999999999
0.99820588,0.000073879999999999
0.999291663945,0.000159663945
1.00027324,0.000141239999999999
1.00127292,0.000140919999999999
1.0022726,0.0001406
1.00327228,0.00014028
1.00432524,0.00019324
1.00529676,0.000164759999999999
1.00626828,0.000136279999999999
1.00726796,0.000135959999999999
1.00826764,0.000135639999999999
1.00926732,0.000135319999999999
1.01032028,0.000188279999999999
1.01131996,0.000187959999999999
1.01231964,0.000187639999999999
1.01324956,0.00011756
1.01422108,0.000089079999999999
1.01531564,0.000183639999999999
1.01631532,0.000183319999999999
1.017315,0.000183
1.01831468,0.00018268
1.0192446,0.000112599999999999
1.02024428,0.00011228
1.02124396,0.00011196
1.02224364,0.000111639999999999
1.0232966,0.000164599999999999
1.02423996,0.000107959999999999
1.02521148,0.000079479999999999
1.02621116,0.000079159999999999
1.02721084,0.000078839999999999
1.02821052,0.00007852
1.02926348,0.00013148
1.030235,0.000102999999999999
1.03120652,0.000074519999999999
1.03220588,0.000073879999999999
1.033273518148,0.000141518147999999
1.034273198148,0.000141198147999999
1.035272878148,0.000140878147999999
1.036272558148,0.000140558147999999
1.037325518148,0.000193518148
1.038297038148,0.000165038148
1.039268558148,0.000136558148
1.040268238148,0.000136238148
1.041267918148,0.000135918147999999
1.042320878148,0.000188878147999999
1.043292398148,0.000160398147999999
1.044263918148,0.000131918147999999
1.045263598148,0.000131598147999999
1.046263278148,0.000131278147999999
1.047262958148,0.000130958147999999
1.048315918148,0.000183918147999999
1.049287438148,0.000155438147999999
1.050287118148,0.000155118147999999
1.051286798148,0.000154798147999999
1.052286478148,0.000154478147999999
1.053311278148,0.000179278148
1.054282798148,0.000150798148
1.055282478148,0.000150478148
1.056282158148,0.000150158148
1.057281838148,0.000149838147999999
1.058211758148,0.000079758147999999
1.059306318148,0.000174318147999999
1.060277838148,0.000145838147999999
1.061249358148,0.000117358148
1.062249038148,0.000117038148
1.063248718148,0.000116718147999999
1.064301678148,0.000169678147999999
1.065273198148,0.000141198147999999
1.06620588,0.000073879999999999
1.06729983005,0.000167830049999999
1.06829951005,0.000167510049999999
1.06929919005,0.000167190049999999
1.07029887005,0.000166870049999999
1.07122879005,0.000096790049999999
1.07232335005,0.000191350049999999
1.07326671005,0.000134710049999999
1.07423823005,0.000106230049999999
1.07520975005,0.000077750049999999
1.07620943005,0.000077430049999999
1.07720911005,0.000077110049999999
1.07820879005,0.000076790049999999
1.07926175005,0.000129750049999999
1.08023327005,0.00010127005
1.08132783005,0.000195830049999999
1.08232751005,0.000195510049999999
1.08332719005,0.000195190049999999
1.08425711005,0.000125110049999999
1.08525679005,0.000124790049999999
1.08625647005,0.000124470049999999
1.08725615005,0.000124150049999999
1.08830911005,0.000177110049999999
1.08928063005,0.000148630049999999
1.09025215005,0.000120150049999999
1.09125183005,0.000119830049999999
1.09225151005,0.000119510049999999
1.09325119005,0.000119190049999999
1.09430415005,0.000172150049999999
1.09524751005,0.00011551005
1.09624719005,0.00011519005
1.09724687005,0.00011487005
1.09824655005,0.000114550049999999
1.09929951005,0.000167510049999999
1.10020588,0.000073879999999999
1.10120588,0.000073879999999999
1.102305245086,0.000173245085999999
1.10320588,0.000073879999999999
1.104232078914,0.000100078914
1.105231758914,0.000099758913999999
1.106231438914,0.000099438913999999
1.107231118914,0.000099118913999999
1.108284078914,0.000152078913999999
1.10920588,0.000073879999999999
1.110221996391,0.000089996390999999
1.111316556391,0.000184556391
1.112316236391,0.000184236391
1.113315916391,0.000183916390999999
1.114245836391,0.000113836390999999
1.11520588,0.000073879999999999
1.116326407081,0.000194407081
1.11720588,0.000073879999999999
1.11820588,0.000073879999999999
1.11920588,0.000073879999999999
1.120217169948,0.000085169947999999
1.121216849948,0.000084849947999999
1.122216529948,0.000084529947999999
1.123216209948,0.000084209947999999
1.124269169948,0.000137169947999999
1.125240689948,0.000108689947999999
1.126240369948,0.000108369947999999
1.127240049948,0.000108049947999999
1.128239729948,0.000107729947999999
1.129292689948,0.000160689947999999
1.130264209948,0.000132209948
1.13120588,0.000073879999999999
1.132218368507,0.000086368507
1.133218048507,0.000086048506999999
1.134217728507,0.000085728506999999
1.135217408507,0.000085408506999999
1.136270368507,0.000138368506999999
1.137241888507,0.000109888506999999
1.13820588,0.000073879999999999
1.139311354927,0.000179354926999999
1.140282874927,0.000150874926999999
1.141282554927,0.000150554926999999
1.142282234927,0.000150234926999999
1.143281914927,0.000149914926999999
1.144211834927,0.000079834926999999
1.14520588,0.000073879999999999
1.14620588,0.000073879999999999
1.147283657951,0.000151657950999999
1.148263791235,0.000131791235
1.149263471235,0.000131471235
1.150263151235,0.000131151234999999
1.151262831235,0.000130831234999999
1.152287631235,0.000155631234999999
1.153259151235,0.000127151234999999
1.154258831235,0.000126831234999999
1.155258511235,0.000126511234999999
1.156258191235,0.000126191234999999
1.157311151235,0.000179151234999999
1.158282671235,0.000150671234999999
1.159254191235,0.000122191234999999
1.160253871235,0.000121871234999999
1.161253551235,0.000121551234999999
1.162253231235,0.000121231235
1.163278031235,0.000146031235
1.164249551235,0.000117551234999999
1.165249231235,0.000117231234999999
1.166248911235,0.000116911234999999
1.167248591235,0.000116591234999999
1.168301551235,0.000169551234999999
1.169273071235,0.000141071234999999
1.170272751235,0.000140751234999999
1.171272431235,0.000140431234999999
1.172272111235,0.000140111234999999
1.173325071235,0.000193071234999999
1.174296591235,0.000164591234999999
1.175296271235,0.000164271234999999
1.176295951235,0.000163951234999999
1.177225871235,0.000093871234999999
1.178320431235,0.000188431235
1.179320111235,0.000188111235
1.180319791235,0.000187791234999999
1.181319471235,0.000187471234999999
1.182249391235,0.000117391234999999
1.183220911235,0.000088911234999999
1.184220591235,0.000088591234999999
1.185220271235,0.000088271234999999
1.186219951235,0.000087951234999999
1.187272911235,0.000140911235
1.188216271235,0.000084271235
1.189310831235,0.000178831234999999
1.190310511235,0.000178511234999999
1.191310191235,0.000178191234999999
1.192309871235,0.000177871235
1.193239791235,0.000107791234999999
1.194211311235,0.000079311234999999
1.195210991235,0.000078991234999999
1.196210671235,0.000078671235
1.197210351235,0.000078351235
1.198263311235,0.000131311234999999
1.199206671235,0.000074671234999999
1.200301231235,0.000169231234999999
1.201272751235,0.000140751234999999
1.202272431235,0.000140431234999999
1.203263471235,0.000131471235
1.204263151235,0.000131151234999999
1.205316111235,0.000184111234999999
1.206287631235,0.000155631234999999
1.207230991235,0.000098991234999999
1.208325551235,0.000193551234999999
1.209297071235,0.000165071234999999
1.210268591235,0.000136591234999999
1.211268271235,0.000136271234999999
1.212259311235,0.000127311234999999
1.213261391235,0.000129391235
1.214314351235,0.000182351235
1.215257711235,0.000125711235
1.216257391235,0.000125391234999999
1.217248431235,0.000116431234999999
1.218248111235,0.000116111234999999
1.219303471235,0.000171471235
1.220274991235,0.000142991235
1.221237871235,0.000105871234999999
1.222211791235,0.000079791234999999
1.223211471235,0.000079471234999999
1.224211151235,0.000079151234999999
1.225325231235,0.000193231234999999
1.226226991235,0.000094991234999999
1.227323951235,0.000191951234999999
1.228323631235,0.000191631234999999
1.229314671235,0.000182671235
1.230316751235,0.000184751234999999
1.231246671235,0.000114671234999999
1.232209551235,0.000077551234999999
1.233306511235,0.000174511235
1.234306191235,0.000174191235
1.235297231235,0.000165231234999999
1.236296911235,0.000164911234999999
1.237324111235,0.000192111235
1.238286991235,0.000154991234999999
1.239286671235,0.000154671234999999
1.240288751235,0.000156751234999999
1.241279791235,0.000147791234999999
1.242212111235,0.000080111234999999
1.243298031235,0.000166031235
1.244269551235,0.000137551235
1.245271631235,0.000139631234999999
1.246262671235,0.000130671234999999
1.247264751235,0.000132751234999999
1.248280911235,0.000148911234999999
1.249252431235,0.000120431234999999
1.250243471235,0.000111471234999999
1.251245551235,0.000113551234999999
1.252247631235,0.000115631235
1.253291951235,0.000159951235
1.254263471235,0.000131471235
1.255254511235,0.000122511234999999
1.256256591235,0.000124591234999999
1.257247631235,0.000115631235
1.258274831235,0.000142831234999999
1.259237711235,0.000105711234999999
1.260239791235,0.000107791234999999
1.261241871235,0.000109871235
1.262232911235,0.000100911235
1.263285871235,0.000153871234999999
1.264248751235,0.000116751234999999
1.265250831235,0.000118831234999999
1.266241871235,0.000109871235
1.267243951235,0.000111951234999999
1.268288271235,0.000156271234999999
1.269234031235,0.000102031234999999
1.270319951235,0.000187951234999999
1.271322031235,0.000190031234999999
1.272313071235,0.000181071234999999
1.273315151235,0.000183151234999999
1.274236431235,0.000104431234999999
1.275210351235,0.000078351235
1.276324431235,0.000192431234999999
1.277326511235,0.000194511235
1.278317551235,0.000185551234999999
1.279249871235,0.000117871235
1.280307631235,0.000175631234999999
1.281281551235,0.000149551234999999
1.282244431235,0.000112431235
1.283246511235,0.000114511234999999
1.284237551235,0.000105551234999999
1.285239631235,0.000107631234999999
1.286283951235,0.000151951234999999
1.287257871235,0.000125871234999999
1.288220751235,0.000088751234999999
1.289222831235,0.000090831234999999
1.290213871235,0.000081871234999999
1.291258191235,0.000126191234999999
1.292234511235,0.000102511234999999
1.293320431235,0.000188431235
1.294322511235,0.000190511234999999
1.295313551235,0.000181551234999999
1.296315631235,0.000183631235
1.297236911235,0.000104911234999999
1.298210831235,0.000078831235
1.299324911235,0.000192911234999999
1.300315951235,0.000183951234999999
1.301250671235,0.000118671234999999
1.302213551235,0.000081551235
1.303310511235,0.000178511234999999
1.304301551235,0.000169551234999999
1.305303631235,0.000171631234999999
1.306294671235,0.000162671235
1.307215951235,0.000083951235
1.308315311235,0.000183311235
1.309278191235,0.000146191234999999
1.310280271235,0.000148271234999999
1.311271311235,0.000139311234999999
1.312315631235,0.000183631235
1.313291951235,0.000159951235
1.314254831235,0.000122831234999999
1.315256911235,0.000124911234999999
1.316247951235,0.000115951234999999
1.317238991235,0.000106991235
1.318294351235,0.000162351234999999
1.319257231235,0.000125231234999999
1.320233551235,0.000101551234999999
1.321224591235,0.000092591235
1.322215631235,0.000083631234999999
1.323270991235,0.000138991234999999
1.324233871235,0.000101871234999999
1.325210191235,0.000078191234999999
1.326296111235,0.000164111234999999
1.327258991235,0.000126991235
1.328261071235,0.000129071235
1.329252111235,0.000120111234999999
1.330243151235,0.000111151234999999
1.331272751235,0.000140751234999999
1.332235631235,0.000103631234999999
1.333211951235,0.000079951234999999
1.334297871235,0.000165871234999999
1.335288911235,0.000156911235
1.336290991235,0.000158991234999999
1.337282031235,0.000150031234999999
1.338298191235,0.000166191234999999
1.339302671235,0.000170671234999999
1.340293711235,0.000161711234999999
1.341284751235,0.000152751234999999
1.342219471235,0.000087471234999999
1.343305391235,0.000173391234999999
1.344281711235,0.000149711234999999
1.345244591235,0.000112591235
1.346235631235,0.000103631234999999
1.347240111235,0.000108111234999999
1.348231151235,0.000099151234999999
1.349275471235,0.000143471234999999
1.350277551235,0.000145551234999999
1.351268591235,0.000136591234999999
1.352312911235,0.000180911234999999
1.353289231235,0.000157231235
1.354252111235,0.000120111234999999
1.355214991235,0.000082991234999999
1.356314351235,0.000182351235
1.357305391235,0.000173391234999999
1.358296431235,0.000164431234999999
1.359300911235,0.000168911234999999
1.360317071235,0.000185071234999999
1.361279951235,0.000147951234999999
1.362256271235,0.000124271234999999
1.363247311235,0.000115311235
1.364238351235,0.000106351234999999
1.365242831235,0.000110831234999999
1.366287151235,0.000155151235
1.367250031235,0.000118031235
1.368254511235,0.000122511234999999
1.369245551235,0.000113551234999999
1.370236591235,0.000104591234999999
1.371294351235,0.000162351234999999
1.372285391235,0.000153391234999999
1.373276431235,0.000144431234999999
1.374211151235,0.000079151234999999
1.375297071235,0.000165071234999999
1.376288111235,0.000156111234999999
1.377279151235,0.000147151234999999
1.378286031235,0.000154031234999999
1.379207311235,0.000075311234999999
1.380293231235,0.000161231234999999
1.381269551235,0.000137551235
1.382260591235,0.000128591234999999
1.383251631235,0.000119631234999999
1.384309391235,0.000177391234999999
1.385272271235,0.000140271235
1.386263311235,0.000131311234999999
1.387267791235,0.000135791234999999
1.388258831235,0.000126831234999999
1.389303151235,0.000171151235
1.390266031235,0.000134031234999999
1.391270511235,0.000138511234999999
1.392261551235,0.000129551234999999
1.393252591235,0.000120591234999999
1.394284591235,0.000152591234999999
1.395247471235,0.000115471235
1.396210351235,0.000078351235
1.397309711235,0.000177711234999999
1.398272591235,0.000140591235
1.399263631235,0.000131631234999999
1.400254671235,0.000122671234999999
1.401261551235,0.000129551234999999
1.402277711235,0.000145711235
1.403268751235,0.000136751234999999
1.404273231235,0.000141231234999999
1.405264271235,0.000132271234999999
1.406308591235,0.000176591235
1.407271471235,0.000139471234999999
1.408250191235,0.000118191235
1.409213071235,0.000081071235
1.410327151235,0.000195151234999999
1.411208591235,0.000076591234999999
1.412322671235,0.000190671234999999
1.413215791235,0.000083791234999999
1.414206831235,0.000074831234999999
1.415213711235,0.000081711235
1.416327791235,0.000195791234999999
1.417249071235,0.000117071234999999
1.418211951235,0.000079951234999999
1.419311311235,0.000179311234999999
1.420302351235,0.000170351234999999
1.421293391235,0.000161391234999999
1.422300271235,0.000168271234999999
1.423221551235,0.000089551235
1.424212591235,0.000080591234999999
1.425326671235,0.000194671234999999
1.426210511235,0.000078511235
1.427226671235,0.000094671234999999
1.428312591235,0.000180591235
1.429275471235,0.000143471234999999
1.430279951235,0.000147951234999999
1.431270991235,0.000138991234999999
1.432262031235,0.000130031234999999
1.433306351235,0.000174351234999999
1.434256911235,0.000124911234999999
1.435219791235,0.000087791234999999
1.436210831235,0.000078831235
1.437217711235,0.000085711234999999
1.438208751235,0.000076751234999999
1.439253071235,0.000121071235
1.440215951235,0.000083951235
1.441317711235,0.000185711235
1.442308751235,0.000176751234999999
1.443299791235,0.000167791234999999
1.444290831235,0.000158831234999999
1.445320431235,0.000188431235
1.446283311235,0.000151311234999999
1.447246191235,0.000114191234999999
1.448209071235,0.000077071234999999
1.449215951235,0.000083951235
1.450206991235,0.000074991234999999
1.451321071235,0.000189071235
1.452242351235,0.000110351234999999
1.453221071235,0.000089071234999999
1.454212111235,0.000080111234999999
1.455326191235,0.000194191235
1.456247471235,0.000115471235
1.457226191235,0.000094191234999999
1.458312111235,0.000180111234999999
1.459303151235,0.000171151235
1.460294191235,0.000162191234999999
1.461303471235,0.000171471235
1.462224751235,0.000092751235
1.463282511235,0.000150511234999999
1.464273551235,0.000141551234999999
1.465264591235,0.000132591234999999
1.466271471235,0.000139471234999999
1.467315791235,0.000183791234999999
1.468278671235,0.000146671235
1.469241551235,0.000109551235
1.470248431235,0.000116431234999999
1.471239471235,0.000107471234999999
1.472230511235,0.000098511235
1.473274831235,0.000142831234999999
1.474253551235,0.000121551234999999
1.475244591235,0.000112591235
1.476235631235,0.000103631234999999
1.477279951235,0.000147951234999999
1.478258671235,0.000126671235
1.479221551235,0.000089551235
1.480323311235,0.000191311234999999
1.481286191235,0.000154191235
1.482288271235,0.000156271234999999
1.483279311235,0.000147311234999999
1.484270351235,0.000138351234999999
1.485325711235,0.000193711234999999
1.486316751235,0.000184751234999999
1.487321231235,0.000189231234999999
1.488242511235,0.000110511234999999
1.489216431235,0.000084431235
1.490207471235,0.000075471235
1.491321551235,0.000189551234999999
1.492326031235,0.000194031234999999
1.493247311235,0.000115311235
1.494210191235,0.000078191234999999
1.495307151235,0.000175151234999999
1.496298191235,0.000166191234999999
1.497302671235,0.000170671234999999
1.498223951235,0.000091951234999999
1.499309871235,0.000177871235
1.500283791235,0.000151791235
1.501246671235,0.000114671234999999
1.502251151235,0.000119151234999999
1.503242191235,0.000110191234999999
1.504233231235,0.000101231235
1.505288591235,0.000156591234999999
1.506223311235,0.000091311234999999
1.507322671235,0.000190671234999999
1.508313711235,0.000181711234999999
1.509304751235,0.000172751234999999
1.510306831235,0.000174831235
1.511228111235,0.000096111234999999
1.512314031235,0.000182031234999999
1.513318511235,0.000186511234999999
1.514309551235,0.000177551235
1.515314031235,0.000182031234999999
1.516235311235,0.000103311234999999
1.517226351235,0.000094351234999999
1.518228431235,0.000096431234999999
1.519219471235,0.000087471234999999
1.520263791235,0.000131791235
1.521268271235,0.000136271234999999
1.522259311235,0.000127311234999999
1.523303631235,0.000171631234999999
1.524308111235,0.000176111234999999
1.525299151235,0.000167151234999999
1.526303631235,0.000171631234999999
1.527238351235,0.000106351234999999
1.528238031235,0.000106031234999999
1.529237711235,0.000105711234999999
1.530237391235,0.000105391234999999
1.53120588,0.000073879999999999
1.53220588,0.000073879999999999
1.53320588,0.000073879999999999
1.53420588,0.000073879999999999
1.53520588,0.000073879999999999
1.536271548792,0.000139548792
1.537271228792,0.000139228792
1.538270908792,0.000138908792
1.539270588792,0.000138588791999999
1.54020588,0.000073879999999999
1.54120588,0.000073879999999999
1.54220588,0.000073879999999999
1.54320588,0.000073879999999999
1.54426338157,0.000131381569999999
1.54526306157,0.000131061569999999
1.54626274157,0.000130741569999999
1.54720588,0.000073879999999999
1.54820588,0.000073879999999999
1.54920588,0.000073879999999999
1.55020588,0.000073879999999999
1.55120588,0.000073879999999999
1.55220588,0.000073879999999999
1.553226396973,0.000094396972999999
1.554226076973,0.000094076972999999
1.555225756973,0.000093756973
1.556225436973,0.000093436973
1.55720588,0.000073879999999999
1.55820588,0.000073879999999999
1.55920588,0.000073879999999999
1.56020588,0.000073879999999999
1.56122013698,0.000088136979999999
1.56221981698,0.000087816979999999
1.56321949698,0.000087496979999999
1.56421917698,0.000087176979999999
1.56520588,0.000073879999999999
1.56620588,0.000073879999999999
1.56720588,0.000073879999999999
1.56820588,0.000073879999999999
1.56920588,0.000073879999999999
1.570277060342,0.000145060342
1.571276740342,0.000144740341999999
1.572276420342,0.000144420341999999
1.573276100342,0.000144100341999999
1.57420588,0.000073879999999999
1.57520588,0.000073879999999999
1.57620588,0.000073879999999999
1.57720588,0.000073879999999999
1.578274008447,0.000142008447
1.579273688447,0.000141688447
1.580273368447,0.000141368447
1.581273048447,0.000141048447
1.58220588,0.000073879999999999
1.58320588,0.000073879999999999
1.58420588,0.000073879999999999
1.58520588,0.000073879999999999
1.58622676002,0.000094760019999999
1.58722644002,0.000094440019999999
1.58822612002,0.00009412002
1.58922580002,0.00009380002
1.59020588,0.000073879999999999
1.59120588,0.000073879999999999
1.59220588,0.000073879999999999
1.593246268949,0.000114268949
1.594245948949,0.000113948949
1.595245628949,0.000113628949
1.596245308949,0.000113308948999999
1.59720588,0.000073879999999999
1.59820588,0.000073879999999999
1.599319001091,0.000187001090999999
1.600318681091,0.000186681090999999
1.601318361091,0.000186361090999999
1.602318041091,0.000186041090999999
1.60320588,0.000073879999999999
1.60420588,0.000073879999999999
1.60520588,0.000073879999999999
1.60620588,0.000073879999999999
1.60726981164,0.000137811639999999
1.60826949164,0.000137491639999999
1.60926917164,0.000137171639999999
1.61026885164,0.000136851639999999
1.61120588,0.000073879999999999
1.612208711464,0.000076711463999999
1.613208391464,0.000076391463999999
1.614208071464,0.000076071463999999
1.615207751464,0.000075751464
1.616260711464,0.000128711463999999
1.617260391464,0.000128391463999999
1.618260071464,0.000128071463999999
1.619259751464,0.000127751463999999
1.62020588,0.000073879999999999
1.62120588,0.000073879999999999
1.622283524208,0.000151524207999999
1.623283204208,0.000151204207999999
1.624282884208,0.000150884207999999
1.625282564208,0.000150564207999999
1.626252206483,0.000120206483
1.627251886483,0.000119886483
1.628251566483,0.000119566482999999
1.629251246483,0.000119246482999999
1.630309597801,0.000177597800999999
1.631309277801,0.000177277800999999
1.632308957801,0.000176957800999999
1.633308637801,0.000176637800999999
1.63420588,0.000073879999999999
1.63520588,0.000073879999999999
1.63620588,0.000073879999999999
1.63720588,0.000073879999999999
1.63820588,0.000073879999999999
1.639270225562,0.000138225561999999
1.640269905562,0.000137905561999999
1.641269585562,0.000137585561999999
1.64220588,0.000073879999999999
1.64320588,0.000073879999999999
1.64420588,0.000073879999999999
1.645212000991,0.000080000990999999
1.646211680991,0.000079680990999999
1.647211360991,0.000079360990999999
1.648211040991,0.000079040990999999
1.64920588,0.000073879999999999
1.65020588,0.000073879999999999
1.65120588,0.000073879999999999
1.652265782052,0.000133782051999999
1.653265462052,0.000133462051999999
1.654265142052,0.000133142052
1.655264822052,0.000132822052
1.65620588,0.000073879999999999
1.657244949226,0.000112949225999999
1.658244629226,0.000112629225999999
1.659244309226,0.000112309225999999
1.660243989226,0.000111989225999999
1.661296949226,0.000164949225999999
1.662296629226,0.000164629225999999
1.663296309226,0.000164309225999999
1.664295989226,0.000163989225999999
1.665254218797,0.000122218796999999
1.666253898797,0.000121898796999999
1.667253578797,0.000121578796999999
1.668253258797,0.000121258796999999
1.66920588,0.000073879999999999
1.67020588,0.000073879999999999
1.671304341136,0.000172341136
1.672304021136,0.000172021136
1.673303701136,0.000171701135999999
1.674233621136,0.000101621135999999
1.67520588,0.000073879999999999
1.67620588,0.000073879999999999
1.67720588,0.000073879999999999
1.67820588,0.000073879999999999
1.67920588,0.000073879999999999
1.680328104347,0.000196104346999999
1.681327784347,0.000195784346999999
1.682327464347,0.000195464346999999
1.683327144347,0.000195144346999999
1.68420588,0.000073879999999999
1.68520588,0.000073879999999999
1.68620588,0.000073879999999999
1.68720588,0.000073879999999999
1.68820588,0.000073879999999999
1.68920588,0.000073879999999999
1.690260643496,0.000128643495999999
1.691260323496,0.000128323495999999
1.692260003496,0.000128003495999999
1.69320588,0.000073879999999999
1.69420588,0.000073879999999999
1.69520588,0.000073879999999999
1.696307233986,0.000175233985999999
1.697306913986,0.000174913985999999
1.698306593986,0.000174593985999999
1.699236513986,0.000104513985999999
1.70020588,0.000073879999999999
1.70120588,0.000073879999999999
1.70220588,0.000073879999999999
1.70320588,0.000073879999999999
1.704299321295,0.000167321294999999
1.705299001295,0.000167001294999999
1.706298681295,0.000166681294999999
1.707298361295,0.000166361294999999
1.708228281295,0.000096281294999999
1.709227961295,0.000095961294999999
1.710227641295,0.000095641295
1.71120588,0.000073879999999999
1.71220588,0.000073879999999999
1.71320588,0.000073879999999999
1.71420588,0.000073879999999999
1.715249552573,0.000117552573
1.716249232573,0.000117232573
1.717248912573,0.000116912572999999
1.718248592573,0.000116592572999999
1.71920588,0.000073879999999999
1.72020588,0.000073879999999999
1.72129319119,0.000161191189999999
1.72229287119,0.000160871189999999
1.72329255119,0.000160551189999999
1.72422247119,0.000090471189999999
1.72522215119,0.000090151189999999
1.72622183119,0.000089831189999999
1.72722151119,0.000089511189999999
1.72820588,0.000073879999999999
1.729229241345,0.000097241345
1.730228921345,0.000096921345
1.731228601345,0.000096601344999999
1.732228281345,0.000096281344999999
1.73320588,0.000073879999999999
1.73420588,0.000073879999999999
1.73520588,0.000073879999999999
1.73620588,0.000073879999999999
1.73720588,0.000073879999999999
1.73820588,0.000073879999999999
1.739320982555,0.000188982554999999
1.740320662555,0.000188662554999999
1.741320342555,0.000188342554999999
1.742250262555,0.000118262555
1.743249942555,0.000117942554999999
1.744249622555,0.000117622554999999
1.745249302555,0.000117302554999999
1.74620588,0.000073879999999999
1.747251208444,0.000119208444
1.748250888444,0.000118888444
1.749250568444,0.000118568443999999
1.750250248444,0.000118248443999999
1.751303208444,0.000171208443999999
1.752302888444,0.000170888443999999
1.753302568444,0.000170568443999999
1.75420588,0.000073879999999999
1.75520588,0.000073879999999999
1.75620588,0.000073879999999999
1.7573286,0.0001966
1.75832828,0.00019628
1.75932796,0.000195959999999999
1.76025788,0.000125879999999999
1.76125756,0.000125559999999999
1.76225724,0.000125239999999999
1.76325692,0.000124919999999999
1.76420588,0.000073879999999999
1.765302342469,0.000170342468999999
1.766302022469,0.000170022469
1.767301702469,0.000169702469
1.768301382469,0.000169382469
1.76920588,0.000073879999999999
1.77020588,0.000073879999999999
1.77120588,0.000073879999999999
1.77220588,0.000073879999999999
1.773215692862,0.000083692861999999
1.774215372862,0.000083372861999999
1.775215052862,0.000083052861999999
1.776214732862,0.000082732861999999
1.777267692862,0.000135692861999999
1.778267372862,0.000135372862
1.779267052862,0.000135052862
1.780266732862,0.000134732862
1.781319692862,0.000187692861999999
1.782319372862,0.000187372861999999
1.783319052862,0.000187052861999999
1.78420588,0.000073879999999999
1.785234227074,0.000102227073999999
1.786233907074,0.000101907073999999
1.787233587074,0.000101587073999999
1.788233267074,0.000101267073999999
1.789276838736,0.000144838735999999
1.790276518736,0.000144518735999999
1.791276198736,0.000144198735999999
1.792275878736,0.000143878735999999
1.793278091492,0.000146091491999999
1.794277771492,0.000145771491999999
1.795277451492,0.000145451491999999
1.796277131492,0.000145131491999999
1.79720588,0.000073879999999999
1.79820588,0.000073879999999999
1.79920588,0.000073879999999999
1.80020588,0.000073879999999999
1.80120588,0.000073879999999999
1.80220588,0.000073879999999999
1.803275946209,0.000143946208999999
1.804275626209,0.000143626208999999
1.805275306209,0.000143306208999999
1.806274986209,0.000142986208999999
1.80720588,0.000073879999999999
1.80820588,0.000073879999999999
1.809307304903,0.000175304903
1.810306984903,0.000174984902999999
1.811306664903,0.000174664902999999
1.812306344903,0.000174344902999999
1.81320588,0.000073879999999999
1.81420588,0.000073879999999999
1.815259163464,0.000127163464
1.816258843464,0.000126843464
1.817258523464,0.000126523464
1.818258203464,0.000126203463999999
1.819311163464,0.000179163463999999
1.820310843464,0.000178843463999999
1.821310523464,0.000178523463999999
1.822310203464,0.000178203463999999
1.823240123464,0.000108123463999999
1.824239803464,0.000107803464
1.825239483464,0.000107483464
1.826239163464,0.000107163464
1.827292123464,0.000160123463999999
1.828291803464,0.000159803463999999
1.829291483464,0.000159483463999999
1.830221403464,0.000089403463999999
1.83120588,0.000073879999999999
1.83220588,0.000073879999999999
1.83320588,0.000073879999999999
1.834244294286,0.000112294286
1.835243974286,0.000111974286
1.836243654286,0.000111654285999999
1.837243334286,0.000111334285999999
1.83820588,0.000073879999999999
1.83920588,0.000073879999999999
1.84020588,0.000073879999999999
1.84120588,0.000073879999999999
1.84220588,0.000073879999999999
1.84320588,0.000073879999999999
1.844306290562,0.000174290561999999
1.845305970562,0.000173970561999999
1.846305650562,0.000173650561999999
1.847235570562,0.000103570561999999
1.84820588,0.000073879999999999
1.84920588,0.000073879999999999
1.85020588,0.000073879999999999
1.85120588,0.000073879999999999
1.852323158745,0.000191158744999999
1.853322838745,0.000190838744999999
1.854322518745,0.000190518744999999
1.855322198745,0.000190198744999999
1.85620588,0.000073879999999999
1.85720588,0.000073879999999999
1.85820588,0.000073879999999999
1.85925024628,0.000118246279999999
1.86024992628,0.000117926279999999
1.86124960628,0.000117606279999999
1.86224928628,0.000117286279999999
1.86320588,0.000073879999999999
1.864232399726,0.000100399725999999
1.865232079726,0.000100079725999999
1.866231759726,0.000099759725999999
1.867231439726,0.000099439725999999
1.86820588,0.000073879999999999
1.86920588,0.000073879999999999
1.87020588,0.000073879999999999
1.871209362759,0.000077362758999999
1.872209042759,0.000077042758999999
1.873208722759,0.000076722758999999
1.874208402759,0.000076402758999999
1.87520588,0.000073879999999999
1.87620588,0.000073879999999999
1.87720588,0.000073879999999999
1.87820588,0.000073879999999999
1.879324979611,0.000192979610999999
1.880324659611,0.000192659610999999
1.881324339611,0.000192339610999999
1.882324019611,0.000192019610999999
1.88320588,0.000073879999999999
1.88420588,0.000073879999999999
1.885288078102,0.000156078102
1.886287758102,0.000155758102
1.887287438102,0.000155438102
1.888287118102,0.000155118101999999
1.889217038102,0.000085038101999999
1.890216718102,0.000084718101999999
1.891216398102,0.000084398101999999
1.892216078102,0.000084078101999999
1.89320588,0.000073879999999999
1.89424203613,0.000110036129999999
1.89524171613,0.000109716129999999
1.89624139613,0.000109396129999999
1.89724107613,0.000109076129999999
1.89820588,0.000073879999999999
1.89920588,0.000073879999999999
1.90020588,0.000073879999999999
1.90120588,0.000073879999999999
1.902271753354,0.000139753353999999
1.903271433354,0.000139433353999999
1.904271113354,0.000139113354
1.905270793354,0.000138793354
1.90620588,0.000073879999999999
1.90720588,0.000073879999999999
1.90820588,0.000073879999999999
1.90920588,0.000073879999999999
1.91020588,0.000073879999999999
1.91120588,0.000073879999999999
1.912240424391,0.000108424390999999
1.913240104391,0.000108104390999999
1.914239784391,0.000107784390999999
1.915239464391,0.000107464390999999
1.916230301506,0.000098301506
1.917229981506,0.000097981505999999
1.918229661506,0.000097661505999999
1.919229341506,0.000097341505999999
1.92020588,0.000073879999999999
1.92120588,0.000073879999999999
1.92220588,0.000073879999999999
1.92320588,0.000073879999999999
1.924322871132,0.000190871131999999
1.925322551132,0.000190551131999999
1.926322231132,0.000190231131999999
1.927321911132,0.000189911131999999
1.92820588,0.000073879999999999
1.92920588,0.000073879999999999
1.93020588,0.000073879999999999
1.931263449679,0.000131449679
1.932263129679,0.000131129679
1.933262809679,0.000130809679
1.934262489679,0.000130489678999999
1.935315449679,0.000183449678999999
1.936315129679,0.000183129678999999
1.937314809679,0.000182809678999999
1.938314489679,0.000182489678999999
1.939244409679,0.000112409678999999
1.940244089679,0.000112089679
1.941243769679,0.000111769679
1.94220588,0.000073879999999999
1.94320588,0.000073879999999999
1.94420588,0.000073879999999999
1.94520588,0.000073879999999999
1.94620748,0.00007548
1.94720716,0.00007516
1.94820684,0.000074839999999999
1.9492598,0.000127799999999999
1.95025948,0.000127479999999999
1.95125916,0.000127159999999999
1.95225884,0.000126839999999999
1.95320588,0.000073879999999999
1.95420588,0.000073879999999999
1.95520588,0.000073879999999999
1.956267953617,0.000135953616999999
1.957267633617,0.000135633616999999
1.958267313617,0.000135313616999999
1.959266993617,0.000134993617
1.960208318125,0.000076318124999999
1.961207998125,0.000075998124999999
1.962207678125,0.000075678124999999
1.963207358125,0.000075358124999999
1.96420588,0.000073879999999999
1.96520588,0.000073879999999999
1.966298654414,0.000166654413999999
1.967298334414,0.000166334413999999
1.968298014414,0.000166014413999999
1.969297694414,0.000165694414
1.97020588,0.000073879999999999
1.97120588,0.000073879999999999
1.97220588,0.000073879999999999
1.97320588,0.000073879999999999
1.97420588,0.000073879999999999
1.975231948688,0.000099948688
1.976231628688,0.000099628688
1.977231308688,0.000099308687999999
1.978230988688,0.000098988687999999
1.97920588,0.000073879999999999
1.98020588,0.000073879999999999
1.981252879694,0.000120879693999999
1.982252559694,0.000120559694
1.983252239694,0.000120239694
1.984251919694,0.000119919693999999
1.98520588,0.000073879999999999
1.98620588,0.000073879999999999
1.98720588,0.000073879999999999
1.98820588,0.000073879999999999
1.98920588,0.000073879999999999
1.990291047148,0.000159047148
1.991290727148,0.000158727148
1.992290407148,0.000158407148
1.993290087148,0.000158087148
1.99420588,0.000073879999999999
1.99520588,0.000073879999999999
1.99620588,0.000073879999999999
1.997286748232,0.000154748232
1.998286428232,0.000154428231999999
1.999286108232,0.000154108231999999
2.000285788232,0.000153788231999999
2.00120588,0.000073879999999999
2.00220588,0.000073879999999999
2.00320588,0.000073879999999999
2.00420588,0.000073879999999999
2.00520588,0.000073879999999999
2.00620588,0.000073879999999999
2.00720588,0.000073879999999999
2.00820588,0.000073879999999999
2.00920588,0.000073879999999999
2.01020588,0.000073879999999999
2.01120588,0.000073879999999999
2.01220588,0.000073879999999999
2.01320588,0.000073879999999999
2.01420588,0.000073879999999999
2.01520588,0.000073879999999999
2.01620588,0.000073879999999999
2.01720588,0.000073879999999999
2.01820588,0.000073879999999999
2.01920588,0.000073879999999999
2.02020588,0.000073879999999999
2.02120588,0.000073879999999999
2.02220588,0.000073879999999999
2.02320588,0.000073879999999999
2.02420588,0.000073879999999999
2.02520588,0.000073879999999999
2.02620588,0.000073879999999999
2.02720588,0.000073879999999999
2.02820588,0.000073879999999999
2.02920588,0.000073879999999999
2.03020588,0.000073879999999999
2.03120588,0.000073879999999999
2.03220588,0.000073879999999999
2.03320588,0.000073879999999999
2.03420588,0.000073879999999999
2.03520588,0.000073879999999999
2.03620588,0.000073879999999999
2.03720588,0.000073879999999999
2.03820588,0.000073879999999999
2.03920588,0.000073879999999999
2.04020588,0.000073879999999999
2.04120588,0.000073879999999999
2.04220588,0.000073879999999999
2.04320588,0.000073879999999999
2.04420588,0.000073879999999999
2.04520588,0.000073879999999999
2.04620588,0.000073879999999999
2.04720588,0.000073879999999999
2.04820588,0.000073879999999999
2.04920588,0.000073879999999999
2.05020588,0.000073879999999999
2.05120588,0.000073879999999999
2.05220588,0.000073879999999999
2.05320588,0.000073879999999999
2.05420588,0.000073879999999999
2.05520588,0.000073879999999999
2.05620588,0.000073879999999999
2.05720588,0.000073879999999999
2.05820588,0.000073879999999999
2.05920588,0.000073879999999999
2.06020588,0.000073879999999999
2.06120588,0.000073879999999999
2.06220588,0.000073879999999999
2.06320588,0.000073879999999999
2.06420588,0.000073879999999999
2.06520588,0.000073879999999999
2.06620588,0.000073879999999999
2.06720588,0.000073879999999999
2.06820588,0.000073879999999999
2.06920588,0.000073879999999999
2.07020588,0.000073879999999999
2.07120588,0.000073879999999999
2.07220588,0.000073879999999999
2.07320588,0.000073879999999999
2.07420588,0.000073879999999999
2.07520588,0.000073879999999999
2.07620588,0.000073879999999999
2.07720588,0.000073879999999999
2.07820588,0.000073879999999999
2.07920588,0.000073879999999999
2.08020588,0.000073879999999999
2.08120588,0.000073879999999999
2.08220588,0.000073879999999999
2.08320588,0.000073879999999999
2.08420588,0.000073879999999999
2.08520588,0.000073879999999999
2.08620588,0.000073879999999999
2.08720588,0.000073879999999999
2.08820588,0.000073879999999999
2.08920588,0.000073879999999999
2.09020588,0.000073879999999999
2.09120588,0.000073879999999999
2.09220588,0.000073879999999999
2.09320588,0.000073879999999999
2.09420588,0.000073879999999999
2.09520588,0.000073879999999999
2.09620588,0.000073879999999999
2.09720588,0.000073879999999999
2.09820588,0.000073879999999999
2.09920588,0.000073879999999999
2.10020588,0.000073879999999999
2.10120588,0.000073879999999999
2.10220588,0.000073879999999999
2.10320588,0.000073879999999999
2.10420588,0.000073879999999999
2.10520588,0.000073879999999999
2.10620588,0.000073879999999999
2.10720588,0.000073879999999999
2.10820588,0.000073879999999999
2.10920588,0.000073879999999999
2.11020588,0.000073879999999999
2.11120588,0.000073879999999999
2.11220588,0.000073879999999999
2.11320588,0.000073879999999999
2.11420588,0.000073879999999999
2.11520588,0.000073879999999999
2.11620588,0.000073879999999999
2.11720588,0.000073879999999999
2.11820588,0.000073879999999999
2.11920588,0.000073879999999999
2.12020588,0.000073879999999999
2.12120588,0.000073879999999999
2.12220588,0.000073879999999999
2.12320588,0.000073879999999999
2.12420588,0.000073879999999999
2.12520588,0.000073879999999999
2.12620588,0.000073879999999999
2.12720588,0.000073879999999999
2.12820588,0.000073879999999999
2.12920588,0.000073879999999999
2.13020588,0.000073879999999999
2.13120588,0.000073879999999999
2.13220588,0.000073879999999999
2.13320588,0.000073879999999999
2.13420588,0.000073879999999999
2.13520588,0.000073879999999999
2.13620588,0.000073879999999999
2.13720588,0.000073879999999999
2.13820588,0.000073879999999999
2.13920588,0.000073879999999999
2.14020588,0.000073879999999999
2.14120588,0.000073879999999999
2.14220588,0.000073879999999999
2.14320588,0.000073879999999999
2.14420588,0.000073879999999999
2.14520588,0.000073879999999999
2.14620588,0.000073879999999999
2.14720588,0.000073879999999999
2.14820588,0.000073879999999999
2.14920588,0.000073879999999999
2.15020588,0.000073879999999999
2.15120588,0.000073879999999999
2.15220588,0.000073879999999999
2.15320588,0.000073879999999999
2.15420588,0.000073879999999999
2.15520588,0.000073879999999999
2.15620588,0.000073879999999999
2.15720588,0.000073879999999999
2.15820588,0.000073879999999999
2.15920588,0.000073879999999999
2.16020588,0.000073879999999999
2.16120588,0.000073879999999999
2.16220588,0.000073879999999999
2.16320588,0.000073879999999999
2.16420588,0.000073879999999999
2.16520588,0.000073879999999999
2.16620588,0.000073879999999999
2.16720588,0.000073879999999999
2.16820588,0.000073879999999999
2.16920588,0.000073879999999999
2.17020588,0.000073879999999999
2.17120588,0.000073879999999999
2.17220588,0.000073879999999999
2.17320588,0.000073879999999999
2.17420588,0.000073879999999999
2.17520588,0.000073879999999999
2.17620588,0.000073879999999999
2.17720588,0.000073879999999999
2.17820588,0.000073879999999999
2.17920588,0.000073879999999999
2.18020588,0.000073879999999999
2.18120588,0.000073879999999999
2.18220588,0.000073879999999999
2.18320588,0.000073879999999999
2.18420588,0.000073879999999999
2.18520588,0.000073879999999999
2.18620588,0.000073879999999999
2.18720588,0.000073879999999999
2.18820588,0.000073879999999999
2.18920588,0.000073879999999999
2.19020588,0.000073879999999999
2.19120588,0.000073879999999999
2.19220588,0.000073879999999999
2.19320588,0.000073879999999999
2.19420588,0.000073879999999999
2.19520588,0.000073879999999999
2.19620588,0.000073879999999999
2.19720588,0.000073879999999999
2.19820588,0.000073879999999999
2.19920588,0.000073879999999999
2.20020588,0.000073879999999999
2.20120588,0.000073879999999999
2.20220588,0.000073879999999999
2.20320588,0.000073879999999999
2.20420588,0.000073879999999999
2.20520588,0.000073879999999999
2.20620588,0.000073879999999999
2.20720588,0.000073879999999999
2.20820588,0.000073879999999999
2.20920588,0.000073879999999999
2.21020588,0.000073879999999999
2.21120588,0.000073879999999999
2.21220588,0.000073879999999999
2.21320588,0.000073879999999999
2.21420588,0.000073879999999999
2.21520588,0.000073879999999999
2.21620588,0.000073879999999999
2.21720588,0.000073879999999999
2.21820588,0.000073879999999999
2.21920588,0.000073879999999999
2.22020588,0.000073879999999999
2.22120588,0.000073879999999999
2.22220588,0.000073879999999999
2.22320588,0.000073879999999999
2.22420588,0.000073879999999999
2.22520588,0.000073879999999999
2.22620588,0.000073879999999999
2.22720588,0.000073879999999999
2.22820588,0.000073879999999999
2.22920588,0.000073879999999999
2.23020588,0.000073879999999999
2.23120588,0.000073879999999999
2.23220588,0.000073879999999999
2.23320588,0.000073879999999999
2.23420588,0.000073879999999999
2.23520588,0.000073879999999999
2.23620588,0.000073879999999999
2.23720588,0.000073879999999999
2.23820588,0.000073879999999999
2.23920588,0.000073879999999999
2.24020588,0.000073879999999999
2.24120588,0.000073879999999999
2.24220588,0.000073879999999999
2.24320588,0.000073879999999999
2.24420588,0.000073879999999999
2.24520588,0.000073879999999999
2.24620588,0.000073879999999999
2.24720588,0.000073879999999999
2.24820588,0.000073879999999999
2.24920588,0.000073879999999999
2.25020588,0.000073879999999999
2.25120588,0.000073879999999999
2.25220588,0.000073879999999999
2.25320588,0.000073879999999999
2.25420588,0.000073879999999999
2.25520588,0.000073879999999999
2.25620588,0.000073879999999999
2.25720588,0.000073879999999999
2.25820588,0.000073879999999999
2.25920588,0.000073879999999999
2.26020588,0.000073879999999999
2.26120588,0.000073879999999999
2.26220588,0.000073879999999999
2.26320588,0.000073879999999999
2.26420588,0.000073879999999999
2.26520588,0.000073879999999999
2.26620588,0.000073879999999999
2.26720588,0.000073879999999999
2.26820588,0.000073879999999999
2.26920588,0.000073879999999999
2.27020588,0.000073879999999999
2.27120588,0.000073879999999999
2.27220588,0.000073879999999999
2.27320588,0.000073879999999999
2.27420588,0.000073879999999999
2.27520588,0.000073879999999999
2.27620588,0.000073879999999999
2.27720588,0.000073879999999999
2.27820588,0.000073879999999999
2.27920588,0.000073879999999999
2.28020588,0.000073879999999999
2.28120588,0.000073879999999999
2.28220588,0.000073879999999999
2.28320588,0.000073879999999999
2.28420588,0.000073879999999999
2.28520588,0.000073879999999999
2.28620588,0.000073879999999999
2.28720588,0.000073879999999999
2.28820588,0.000073879999999999
2.28920588,0.000073879999999999
2.29020588,0.000073879999999999
2.29120588,0.000073879999999999
2.29220588,0.000073879999999999
2.29320588,0.000073879999999999
2.29420588,0.000073879999999999
2.29520588,0.000073879999999999
2.29620588,0.000073879999999999
2.29720588,0.000073879999999999
2.29820588,0.000073879999999999
2.29920588,0.000073879999999999
2.30020588,0.000073879999999999
2.30120588,0.000073879999999999
2.30220588,0.000073879999999999
2.30320588,0.000073879999999999
2.30420588,0.000073879999999999
2.30520588,0.000073879999999999
2.30620588,0.000073879999999999
2.30720588,0.000073879999999999
2.30820588,0.000073879999999999
2.30920588,0.000073879999999999
2.31020588,0.000073879999999999
2.31120588,0.000073879999999999
2.31220588,0.000073879999999999
2.31320588,0.000073879999999999
2.31420588,0.000073879999999999
2.31520588,0.000073879999999999
2.31620588,0.000073879999999999
2.31720588,0.000073879999999999
2.31820588,0.000073879999999999
2.31920588,0.000073879999999999
2.32020588,0.000073879999999999
2.32120588,0.000073879999999999
2.32220588,0.000073879999999999
2.32320588,0.000073879999999999
2.32420588,0.000073879999999999
2.32520588,0.000073879999999999
2.32620588,0.000073879999999999
2.32720588,0.000073879999999999
2.32820588,0.000073879999999999
2.32920588,0.000073879999999999
2.33020588,0.000073879999999999
2.33120588,0.000073879999999999
2.33220588,0.000073879999999999
2.33320588,0.000073879999999999
2.33420588,0.000073879999999999
2.33520588,0.000073879999999999
2.33620588,0.000073879999999999
2.33720588,0.000073879999999999
2.33820588,0.000073879999999999
2.33920588,0.000073879999999999
2.34020588,0.000073879999999999
2.34120588,0.000073879999999999
2.34220588,0.000073879999999999
2.34320588,0.000073879999999999
2.34420588,0.000073879999999999
2.34520588,0.000073879999999999
2.34620588,0.000073879999999999
2.34720588,0.000073879999999999
2.34820588,0.000073879999999999
2.34920588,0.000073879999999999
2.35020588,0.000073879999999999
2.35120588,0.000073879999999999
2.35220588,0.000073879999999999
2.35320588,0.000073879999999999
2.35420588,0.000073879999999999
2.35520588,0.000073879999999999
2.35620588,0.000073879999999999
2.35720588,0.000073879999999999
2.35820588,0.000073879999999999
2.35920588,0.000073879999999999
2.36020588,0.000073879999999999
2.36120588,0.000073879999999999
2.36220588,0.000073879999999999
2.36320588,0.000073879999999999
2.36420588,0.000073879999999999
2.36520588,0.000073879999999999
2.36620588,0.000073879999999999
2.36720588,0.000073879999999999
2.36820588,0.000073879999999999
2.36920588,0.000073879999999999
2.37020588,0.000073879999999999
2.37120588,0.000073879999999999
2.37220588,0.000073879999999999
2.37320588,0.000073879999999999
2.37420588,0.000073879999999999
2.37520588,0.000073879999999999
2.37620588,0.000073879999999999
2.37720588,0.000073879999999999
2.37820588,0.000073879999999999
2.37920588,0.000073879999999999
2.38020588,0.000073879999999999
2.38120588,0.000073879999999999
2.38220588,0.000073879999999999
2.38320588,0.000073879999999999
2.38420588,0.000073879999999999
2.38520588,0.000073879999999999
2.38620588,0.000073879999999999
2.38720588,0.000073879999999999
2.38820588,0.000073879999999999
2.38920588,0.000073879999999999
2.39020588,0.000073879999999999
2.39120588,0.000073879999999999
2.39220588,0.000073879999999999
2.39320588,0.000073879999999999
2.39420588,0.000073879999999999
2.39520588,0.000073879999999999
2.39620588,0.000073879999999999
2.39720588,0.000073879999999999
2.39820588,0.000073879999999999
2.39920588,0.000073879999999999
2.40020588,0.000073879999999999
2.40120588,0.000073879999999999
2.40220588,0.000073879999999999
2.40320588,0.000073879999999999
2.40420588,0.000073879999999999
2.40520588,0.000073879999999999
2.40620588,0.000073879999999999
2.40720588,0.000073879999999999
2.40820588,0.000073879999999999
2.40920588,0.000073879999999999
2.41020588,0.000073879999999999
2.41120588,0.000073879999999999
2.41220588,0.000073879999999999
2.41320588,0.000073879999999999
2.41420588,0.000073879999999999
2.41520588,0.000073879999999999
2.41620588,0.000073879999999999
2.41720588,0.000073879999999999
2.41820588,0.000073879999999999
2.41920588,0.000073879999999999
2.42020588,0.000073879999999999
2.42120588,0.000073879999999999
2.42220588,0.000073879999999999
2.42320588,0.000073879999999999
2.42420588,0.000073879999999999
2.42520588,0.000073879999999999
2.42620588,0.000073879999999999
2.42720588,0.000073879999999999
2.42820588,0.000073879999999999
2.42920588,0.000073879999999999
2.43020588,0.000073879999999999
2.43120588,0.000073879999999999
2.43220588,0.000073879999999999
2.43320588,0.000073879999999999
2.43420588,0.000073879999999999
2.43520588,0.000073879999999999
2.43620588,0.000073879999999999
2.43720588,0.000073879999999999
2.43820588,0.000073879999999999
2.43920588,0.000073879999999999
2.44020588,0.000073879999999999
2.44120588,0.000073879999999999
2.44220588,0.000073879999999999
2.44320588,0.000073879999999999
2.44420588,0.000073879999999999
2.44520588,0.000073879999999999
2.44620588,0.000073879999999999
2.44720588,0.000073879999999999
2.44820588,0.000073879999999999
2.44920588,0.000073879999999999
2.45020588,0.000073879999999999
2.45120588,0.000073879999999999
2.45220588,0.000073879999999999
2.45320588,0.000073879999999999
2.45420588,0.000073879999999999
2.45520588,0.000073879999999999
2.45620588,0.000073879999999999
2.45720588,0.000073879999999999
2.45820588,0.000073879999999999
2.45920588,0.000073879999999999
2.46020588,0.000073879999999999
2.46120588,0.000073879999999999
2.46220588,0.000073879999999999
2.46320588,0.000073879999999999
2.46420588,0.000073879999999999
2.46520588,0.000073879999999999
2.46620588,0.000073879999999999
2.46720588,0.000073879999999999
2.46820588,0.000073879999999999
2.46920588,0.000073879999999999
2.47020588,0.000073879999999999
2.47120588,0.000073879999999999
2.47220588,0.000073879999999999
2.47320588,0.000073879999999999
2.47420588,0.000073879999999999
2.47520588,0.000073879999999999
2.47620588,0.000073879999999999
2.47720588,0.000073879999999999
2.47820588,0.000073879999999999
2.47920588,0.000073879999999999
2.48020588,0.000073879999999999
2.48120588,0.000073879999999999
2.48220588,0.000073879999999999
2.48320588,0.000073879999999999
2.48420588,0.000073879999999999
2.48520588,0.000073879999999999
2.48620588,0.000073879999999999
2.48720588,0.000073879999999999
2.48820588,0.000073879999999999
2.48920588,0.000073879999999999
2.49020588,0.000073879999999999
2.49120588,0.000073879999999999
2.49220588,0.000073879999999999
2.49320588,0.000073879999999999
2.49420588,0.000073879999999999
2.49520588,0.000073879999999999
2.49620588,0.000073879999999999
2.49720588,0.000073879999999999
2.49820588,0.000073879999999999
2.49920588,0.000073879999999999


==> results/phases_tcp.csv <==
0.00121836,0.00008636
0.00221836,0.00008636
0.00321836,0.00008636
0.00421836,0.00008636
0.00521836,0.00008636
0.00621836,0.00008636
0.00721836,0.00008636
0.00821836,0.00008636
0.00921836,0.00008636
0.01021836,0.00008636
0.01121836,0.00008636
0.01221836,0.00008636
0.01321836,0.00008636
0.01421836,0.00008636
0.01521836,0.00008636
0.01621836,0.00008636
0.01721836,0.00008636
0.01821836,0.00008636
0.01921836,0.00008636
0.02021836,0.00008636
0.02121836,0.00008636
0.02221836,0.00008636
0.02321836,0.00008636
0.02421836,0.00008636
0.02521836,0.00008636
0.02621836,0.00008636
0.02721836,0.00008636
0.02821836,0.00008636
0.02921836,0.00008636
0.03021836,0.00008636
0.03121836,0.00008636
0.03221836,0.00008636
0.03321836,0.00008636
0.03421836,0.00008636
0.03521836,0.00008636
0.03621836,0.00008636
0.03721836,0.00008636
0.03821836,0.00008636
0.03921836,0.00008636
0.04021836,0.00008636
0.04121836,0.00008636
0.04221836,0.00008636
0.04321836,0.00008636
0.04421836,0.00008636
0.04521836,0.00008636
0.04621836,0.00008636
0.04721836,0.00008636
0.04821836,0.00008636
0.04921836,0.00008636
0.05021836,0.00008636
0.05121836,0.00008636
0.05221836,0.00008636
0.05321836,0.00008636
0.05421836,0.00008636
0.05521836,0.00008636
0.05621836,0.00008636
0.05721836,0.00008636
0.05821836,0.00008636
0.05921836,0.00008636
0.06021836,0.00008636
0.06121836,0.00008636
0.06221836,0.00008636
0.06321836,0.00008636
0.06421836,0.00008636
0.06521836,0.00008636
0.06621836,0.00008636
0.06721836,0.00008636
0.06821836,0.00008636
0.06921836,0.00008636
0.07021836,0.00008636
0.07121836,0.00008636
0.07221836,0.00008636
0.07321836,0.00008636
0.07421836,0.00008636
0.07521836,0.00008636
0.07621836,0.00008636
0.07721836,0.00008636
0.07821836,0.00008636
0.07921836,0.00008636
0.08021836,0.00008636
0.08121836,0.00008636
0.08221836,0.00008636
0.08321836,0.00008636
0.08421836,0.00008636
0.08521836,0.00008636
0.08621836,0.00008636
0.08721836,0.00008636
0.08821836,0.00008636
0.08921836,0.00008636
0.09021836,0.00008636
0.09121836,0.00008636
0.09221836,0.00008636
0.09321836,0.00008636
0.09421836,0.00008636
0.09521836,0.00008636
0.09621836,0.00008636
0.09721836,0.00008636
0.09821836,0.00008636
0.09921836,0.00008636
0.10021836,0.00008636
0.10121836,0.00008636
0.10221836,0.00008636
0.10321836,0.00008636
0.10421836,0.00008636
0.10521836,0.00008636
0.10621836,0.00008636
0.10721836,0.00008636
0.10821836,0.00008636
0.10921836,0.00008636
0.11021836,0.00008636
0.11121836,0.00008636
0.11221836,0.00008636
0.11321836,0.00008636
0.11421836,0.00008636
0.11521836,0.00008636
0.11621836,0.00008636
0.11721836,0.00008636
0.11821836,0.00008636
0.11921836,0.00008636
0.12021836,0.00008636
0.12121836,0.00008636
0.12221836,0.00008636
0.12321836,0.00008636
0.12421836,0.00008636
0.12521836,0.00008636
0.12621836,0.00008636
0.12721836,0.00008636
0.12821836,0.00008636
0.12921836,0.00008636
0.13021836,0.00008636
0.13121836,0.00008636
0.13221836,0.00008636
0.13321836,0.00008636
0.13421836,0.00008636
0.13521836,0.00008636
0.13621836,0.00008636
0.13721836,0.00008636
0.13821836,0.00008636
0.13921836,0.00008636
0.14021836,0.00008636
0.14121836,0.00008636
0.14221836,0.00008636
0.14321836,0.00008636
0.14421836,0.00008636
0.14521836,0.00008636
0.14621836,0.00008636
0.14721836,0.00008636
0.14821836,0.00008636
0.14921836,0.00008636
0.15021836,0.00008636
0.15121836,0.00008636
0.15221836,0.00008636
0.15321836,0.00008636
0.15421836,0.00008636
0.15521836,0.00008636
0.15621836,0.00008636
0.15721836,0.00008636
0.15821836,0.00008636
0.15921836,0.00008636
0.16021836,0.00008636
0.16121836,0.00008636
0.16221836,0.00008636
0.16321836,0.00008636
0.16421836,0.00008636
0.16521836,0.00008636
0.16621836,0.00008636
0.16721836,0.00008636
0.16821836,0.00008636
0.16921836,0.00008636
0.17021836,0.00008636
0.17121836,0.00008636
0.17221836,0.00008636
0.17321836,0.00008636
0.17421836,0.00008636
0.17521836,0.00008636
0.17621836,0.00008636
0.17721836,0.00008636
0.17821836,0.00008636
0.17921836,0.00008636
0.18021836,0.00008636
0.18121836,0.00008636
0.18221836,0.00008636
0.18321836,0.00008636
0.18421836,0.00008636
0.18521836,0.00008636
0.18621836,0.00008636
0.18721836,0.00008636
0.18821836,0.00008636
0.18921836,0.00008636
0.19021836,0.00008636
0.19121836,0.00008636
0.19221836,0.00008636
0.19321836,0.00008636
0.19421836,0.00008636
0.19521836,0.00008636
0.19621836,0.00008636
0.19721836,0.00008636
0.19821836,0.00008636
0.19921836,0.00008636
0.20021836,0.00008636
0.20121836,0.00008636
0.20221836,0.00008636
0.20321836,0.00008636
0.20421836,0.00008636
0.20521836,0.00008636
0.20621836,0.00008636
0.20721836,0.00008636
0.20821836,0.00008636
0.20921836,0.00008636
0.21021836,0.00008636
0.21121836,0.00008636
0.21221836,0.00008636
0.21321836,0.00008636
0.21421836,0.00008636
0.21521836,0.00008636
0.21621836,0.00008636
0.21721836,0.00008636
0.21821836,0.00008636
0.21921836,0.00008636
0.22021836,0.00008636
0.22121836,0.00008636
0.22221836,0.00008636
0.22321836,0.00008636
0.22421836,0.00008636
0.22521836,0.00008636
0.22621836,0.00008636
0.22721836,0.00008636
0.22821836,0.00008636
0.22921836,0.00008636
0.23021836,0.00008636
0.23121836,0.00008636
0.23221836,0.00008636
0.23321836,0.00008636
0.23421836,0.00008636
0.23521836,0.00008636
0.23621836,0.00008636
0.23721836,0.00008636
0.23821836,0.00008636
0.23921836,0.00008636
0.24021836,0.00008636
0.24121836,0.00008636
0.24221836,0.00008636
0.24321836,0.00008636
0.24421836,0.00008636
0.24521836,0.00008636
0.24621836,0.00008636
0.24721836,0.00008636
0.24821836,0.00008636
0.24921836,0.00008636
0.25021836,0.00008636
0.25121836,0.00008636
0.25221836,0.00008636
0.25321836,0.00008636
0.25421836,0.00008636
0.25521836,0.00008636
0.25621836,0.00008636
0.25721836,0.00008636
0.25821836,0.00008636
0.25921836,0.00008636
0.26021836,0.00008636
0.26121836,0.00008636
0.26221836,0.00008636
0.26321836,0.00008636
0.26421836,0.00008636
0.26521836,0.00008636
0.26621836,0.00008636
0.26721836,0.00008636
0.26821836,0.00008636
0.26921836,0.00008636
0.27021836,0.00008636
0.27121836,0.00008636
0.27221836,0.00008636
0.27321836,0.00008636
0.27421836,0.00008636
0.27521836,0.00008636
0.27621836,0.00008636
0.27721836,0.00008636
0.27821836,0.00008636
0.27921836,0.00008636
0.28021836,0.00008636
0.28121836,0.00008636
0.28221836,0.00008636
0.28321836,0.00008636
0.28421836,0.00008636
0.28521836,0.00008636
0.28621836,0.00008636
0.28721836,0.00008636
0.28821836,0.00008636
0.28921836,0.00008636
0.29021836,0.00008636
0.29121836,0.00008636
0.29221836,0.00008636
0.29321836,0.00008636
0.29421836,0.00008636
0.29521836,0.00008636
0.29621836,0.00008636
0.29721836,0.00008636
0.29821836,0.00008636
0.29921836,0.00008636
0.30021836,0.00008636
0.30121836,0.00008636
0.30221836,0.00008636
0.30321836,0.00008636
0.30421836,0.00008636
0.30521836,0.00008636
0.30621836,0.00008636
0.30721836,0.00008636
0.30821836,0.00008636
0.30921836,0.00008636
0.31021836,0.00008636
0.31121836,0.00008636
0.31221836,0.00008636
0.31321836,0.00008636
0.31421836,0.00008636
0.31521836,0.00008636
0.31621836,0.00008636
0.31721836,0.00008636
0.31821836,0.00008636
0.31921836,0.00008636
0.32021836,0.00008636
0.32121836,0.00008636
0.32221836,0.00008636
0.32321836,0.00008636
0.32421836,0.00008636
0.32521836,0.00008636
0.32621836,0.00008636
0.32721836,0.00008636
0.32821836,0.00008636
0.32921836,0.00008636
0.33021836,0.00008636
0.33121836,0.00008636
0.33221836,0.00008636
0.33321836,0.00008636
0.33421836,0.00008636
0.33521836,0.00008636
0.33621836,0.00008636
0.33721836,0.00008636
0.33821836,0.00008636
0.33921836,0.00008636
0.34021836,0.00008636
0.34121836,0.00008636
0.34221836,0.00008636
0.34321836,0.00008636
0.34421836,0.00008636
0.34521836,0.00008636
0.34621836,0.00008636
0.34721836,0.00008636
0.34821836,0.00008636
0.34921836,0.00008636
0.35021836,0.00008636
0.35121836,0.00008636
0.35221836,0.00008636
0.35321836,0.00008636
0.35421836,0.00008636
0.35521836,0.00008636
0.35621836,0.00008636
0.35721836,0.00008636
0.35821836,0.00008636
0.35921836,0.00008636
0.36021836,0.00008636
0.36121836,0.00008636
0.36221836,0.00008636
0.36321836,0.00008636
0.36421836,0.00008636
0.36521836,0.00008636
0.36621836,0.00008636
0.36721836,0.00008636
0.36821836,0.00008636
0.36921836,0.00008636
0.37021836,0.00008636
0.37121836,0.00008636
0.37221836,0.00008636
0.37321836,0.00008636
0.37421836,0.00008636
0.37521836,0.00008636
0.37621836,0.00008636
0.37721836,0.00008636
0.37821836,0.00008636
0.37921836,0.00008636
0.38021836,0.00008636
0.38121836,0.00008636
0.38221836,0.00008636
0.38321836,0.00008636
0.38421836,0.00008636
0.38521836,0.00008636
0.38621836,0.00008636
0.38721836,0.00008636
0.38821836,0.00008636
0.38921836,0.00008636
0.39021836,0.00008636
0.39121836,0.00008636
0.39221836,0.00008636
0.39321836,0.00008636
0.39421836,0.00008636
0.39521836,0.00008636
0.39621836,0.00008636
0.39721836,0.00008636
0.39821836,0.00008636
0.39921836,0.00008636
0.40021836,0.00008636
0.40121836,0.00008636
0.40221836,0.00008636
0.40321836,0.00008636
0.40421836,0.00008636
0.40521836,0.00008636
0.40621836,0.00008636
0.40721836,0.00008636
0.40821836,0.00008636
0.40921836,0.00008636
0.41021836,0.00008636
0.41121836,0.00008636
0.41221836,0.00008636
0.41321836,0.00008636
0.41421836,0.00008636
0.41521836,0.00008636
0.41621836,0.00008636
0.41721836,0.00008636
0.41821836,0.00008636
0.41921836,0.00008636
0.42021836,0.00008636
0.42121836,0.00008636
0.42221836,0.00008636
0.42321836,0.00008636
0.42421836,0.00008636
0.42521836,0.00008636
0.42621836,0.00008636
0.42721836,0.00008636
0.42821836,0.00008636
0.42921836,0.00008636
0.43021836,0.00008636
0.43121836,0.00008636
0.43221836,0.00008636
0.43321836,0.00008636
0.43421836,0.00008636
0.43521836,0.00008636
0.43621836,0.00008636
0.43721836,0.00008636
0.43821836,0.00008636
0.43921836,0.00008636
0.44021836,0.00008636
0.44121836,0.00008636
0.44221836,0.00008636
0.44321836,0.00008636
0.44421836,0.00008636
0.44521836,0.00008636
0.44621836,0.00008636
0.44721836,0.00008636
0.44821836,0.00008636
0.44921836,0.00008636
0.45021836,0.00008636
0.45121836,0.00008636
0.45221836,0.00008636
0.45321836,0.00008636
0.45421836,0.00008636
0.45521836,0.00008636
0.45621836,0.00008636
0.45721836,0.00008636
0.45821836,0.00008636
0.45921836,0.00008636
0.46021836,0.00008636
0.46121836,0.00008636
0.46221836,0.00008636
0.46321836,0.00008636
0.46421836,0.00008636
0.46521836,0.00008636
0.46621836,0.00008636
0.46721836,0.00008636
0.46821836,0.00008636
0.46921836,0.00008636
0.47021836,0.00008636
0.47121836,0.00008636
0.47221836,0.00008636
0.47321836,0.00008636
0.47421836,0.00008636
0.47521836,0.00008636
0.47621836,0.00008636
0.47721836,0.00008636
0.47821836,0.00008636
0.47921836,0.00008636
0.48021836,0.00008636
0.48121836,0.00008636
0.48221836,0.00008636
0.48321836,0.00008636
0.48421836,0.00008636
0.48521836,0.00008636
0.48621836,0.00008636
0.48721836,0.00008636
0.48821836,0.00008636
0.48921836,0.00008636
0.49021836,0.00008636
0.49121836,0.00008636
0.49221836,0.00008636
0.49321836,0.00008636
0.49421836,0.00008636
0.49521836,0.00008636
0.49621836,0.00008636
0.49721836,0.00008636
0.49821836,0.00008636
0.49921836,0.00008636
0.50021836,0.00008636
0.50121836,0.00008636
0.502295784306,0.000163784306
0.50321836,0.00008636
0.50421836,0.00008636
0.50521836,0.00008636
0.50628815082,0.00015615082
0.50721836,0.00008636
0.508285456886,0.000153456885999999
0.509276157103,0.000144157102999999
0.51021836,0.00008636
0.51121836,0.00008636
0.51221836,0.00008636
0.51321836,0.00008636
0.514322966005,0.000190966004999999
0.51521836,0.00008636
0.51621836,0.00008636
0.517275832938,0.000143832937999999
0.51821836,0.00008636
0.51921836,0.00008636
0.52021836,0.00008636
0.52121836,0.00008636
0.522237401891,0.000105401890999999
0.52321836,0.00008636
0.52421836,0.00008636
0.52521836,0.00008636
0.52621836,0.00008636
0.52721836,0.00008636
0.52821836,0.00008636
0.52931628876,0.00018428876
0.530264583205,0.000132583204999999
0.53121836,0.00008636
0.532320650391,0.000188650390999999
0.53321836,0.00008636
0.53421836,0.00008636
0.53521836,0.00008636
0.536346022007,0.000214022006999999
0.53721836,0.00008636
0.538284188676,0.000152188675999999
0.53921836,0.00008636
0.54021836,0.00008636
0.54121836,0.00008636
0.54221836,0.00008636
0.543221991663,0.000089991662999999
0.54421836,0.00008636
0.545344253699,0.000212253699
0.54621836,0.00008636
0.54721836,0.00008636
0.54821836,0.00008636
0.54921836,0.00008636
0.550242536538,0.000110536537999999
0.55121836,0.00008636
0.55221836,0.00008636
0.553229625644,0.000097625644
0.554242149095,0.000110149095
0.55521836,0.00008636
0.556277556124,0.000145556123999999
0.55721836,0.00008636
0.55821836,0.00008636
0.559306259114,0.000174259113999999
0.560234348868,0.000102348867999999
0.56121836,0.00008636
0.56221836,0.00008636
0.56321836,0.00008636
0.56421836,0.00008636
0.56521836,0.00008636
0.566274480148,0.000142480148
0.56721836,0.00008636
0.568297795373,0.000165795372999999
0.56921836,0.00008636
0.57021836,0.00008636
0.571230515426,0.000098515426
0.57221836,0.00008636
0.573328793951,0.000196793951
0.57421836,0.00008636
0.57521836,0.00008636
0.57621836,0.00008636
0.57721836,0.00008636
0.57821836,0.00008636
0.57921836,0.00008636
0.58021836,0.00008636
0.58121836,0.00008636
0.58221836,0.00008636
0.58321836,0.00008636
0.584270123347,0.000138123347
0.58521836,0.00008636
0.58621836,0.00008636
0.58721836,0.00008636
0.58821836,0.00008636
0.58921836,0.00008636
0.59021836,0.00008636
0.59121836,0.00008636
0.59221836,0.00008636
0.59321836,0.00008636
0.59421836,0.00008636
0.59521836,0.00008636
0.59621836,0.00008636
0.597260163823,0.000128163823
0.59821836,0.00008636
0.59921836,0.00008636
0.60021836,0.00008636
0.601233234578,0.000101234577999999
0.60221836,0.00008636
0.60333948,0.00020748
0.60421836,0.00008636
0.60521836,0.00008636
0.60621836,0.00008636
0.60721836,0.00008636
0.608287229084,0.000155229083999999
0.60921836,0.00008636
0.61021836,0.00008636
0.61133345301,0.000201453009999999
0.61221836,0.00008636
0.61321836,0.00008636
0.61432742828,0.00019542828
0.61533956517,0.000207565169999999
0.61621836,0.00008636
0.61721836,0.00008636
0.61821836,0.00008636
0.619245774119,0.000113774118999999
0.62021836,0.00008636
0.62121836,0.00008636
0.62230709439,0.00017509439
0.62327861439,0.00014661439
0.62421836,0.00008636
0.62521836,0.00008636
0.62621836,0.00008636
0.627323873377,0.000191873376999999
0.62821836,0.00008636
0.62921836,0.00008636
0.63021836,0.00008636
0.631329660111,0.000197660110999999
0.632305462096,0.000173462095999999
0.63321836,0.00008636
0.634264568328,0.000132568327999999
0.63521836,0.00008636
0.63621836,0.00008636
0.63721836,0.00008636
0.63821836,0.00008636
0.639255769103,0.000123769102999999
0.640350329103,0.000218329102999999
0.64121836,0.00008636
0.642330579304,0.000198579303999999
0.64321836,0.00008636
0.64421836,0.00008636
0.645285848913,0.000153848912999999
0.64621836,0.00008636
0.647252702591,0.000120702590999999
0.648260249767,0.000128249767
0.64921836,0.00008636
0.65021836,0.00008636
0.65121836,0.00008636
0.652317738383,0.000185738383
0.65321836,0.00008636
0.65421836,0.00008636
0.65521836,0.00008636
0.65621836,0.00008636
0.657299840071,0.000167840070999999
0.658262235063,0.000130235062999999
0.65921836,0.00008636
0.66021836,0.00008636
0.661255355078,0.000123355077999999
0.662275205063,0.000143205063
0.663218565063,0.000086565063
0.66421836,0.00008636
0.665276015973,0.000144015973
0.66621836,0.00008636
0.66721836,0.00008636
0.668271065792,0.000139065791999999
0.66921836,0.00008636
0.67021836,0.00008636
0.67121836,0.00008636
0.67221836,0.00008636
0.673264565727,0.000132565726999999
0.67421836,0.00008636
0.67521836,0.00008636
0.67621836,0.00008636
0.67721836,0.00008636
0.67821836,0.00008636
0.67921836,0.00008636
0.68021836,0.00008636
0.68121836,0.00008636
0.68221836,0.00008636
0.68321836,0.00008636
0.684315778104,0.000183778103999999
0.68521836,0.00008636
0.68621836,0.00008636
0.68721836,0.00008636
0.68821836,0.00008636
0.689257220785,0.000125220785
0.690323620785,0.000191620784999999
0.69121836,0.00008636
0.69221836,0.00008636
0.69321836,0.00008636
0.694304007653,0.000172007653
0.69521836,0.00008636
0.69621836,0.00008636
0.69721836,0.00008636
0.698309577051,0.000177577051
0.699259749712,0.000127749712
0.700257614938,0.000125614938
0.70121836,0.00008636
0.702291359169,0.000159359169
0.70321836,0.00008636
0.70421836,0.00008636
0.70521836,0.00008636
0.70628503078,0.000153030779999999
0.70721836,0.00008636
0.70821836,0.00008636
0.70921836,0.00008636
0.710248121061,0.000116121060999999
0.71121836,0.00008636
0.712228220369,0.000096220368999999
0.71321836,0.00008636
0.714286259581,0.000154259580999999
0.71521836,0.00008636
0.71621836,0.00008636
0.717225227204,0.000093227204
0.71821836,0.00008636
0.71922590773,0.000093907729999999
0.72021836,0.00008636
0.72121836,0.00008636
0.722238284831,0.000106284830999999
0.72321836,0.00008636
0.72421836,0.00008636
0.725245400629,0.000113400628999999
0.72626356639,0.000131566389999999
0.72721836,0.00008636
0.72821836,0.00008636
0.72921836,0.00008636
0.730341151558,0.000209151557999999
0.731312671558,0.000180671557999999
0.73221836,0.00008636
0.73321836,0.00008636
0.734331717424,0.000199717424
0.73521836,0.00008636
0.73621836,0.00008636
0.73721836,0.00008636
0.73821836,0.00008636
0.739337567037,0.000205567036999999
0.74021836,0.00008636
0.741320959424,0.000188959423999999
0.74221836,0.00008636
0.74321836,0.00008636
0.74421836,0.00008636
0.74521836,0.00008636
0.746341121562,0.000209121561999999
0.74721836,0.00008636
0.74821836,0.00008636
0.74921836,0.00008636
0.750335010728,0.000203010727999999
0.75121836,0.00008636
0.75221836,0.00008636
0.75321836,0.00008636
0.75421836,0.00008636
0.755240898151,0.000108898151
0.75621836,0.00008636
0.75721836,0.00008636
0.758347619678,0.000215619678
0.75921836,0.00008636
0.76021836,0.00008636
0.761311236214,0.000179236214
0.76221836,0.00008636
0.76321836,0.00008636
0.76421836,0.00008636
0.765285449291,0.000153449290999999
0.76621836,0.00008636
0.767293479641,0.000161479641
0.76821836,0.00008636
0.76921836,0.00008636
0.77021836,0.00008636
0.77121836,0.00008636
0.772258556008,0.000126556007999999
0.77321836,0.00008636
0.774280123059,0.000148123058999999
0.77521836,0.00008636
0.77621836,0.00008636
0.77721836,0.00008636
0.77821836,0.00008636
0.779219320538,0.000087320537999999
0.78021836,0.00008636
0.78127914731,0.000147147309999999
0.782334696636,0.000202696635999999
0.78321836,0.00008636
0.78421836,0.00008636
0.78521836,0.00008636
0.78621836,0.00008636
0.787232441593,0.000100441592999999
0.788228811809,0.000096811808999999
0.78921836,0.00008636
0.79021836,0.00008636
0.79121836,0.00008636
0.792296436168,0.000164436167999999
0.793267956168,0.000135956167999999
0.79421836,0.00008636
0.79521836,0.00008636
0.79621836,0.00008636
0.79721836,0.00008636
0.79821836,0.00008636
0.79921836,0.00008636
0.80021836,0.00008636
0.801335889676,0.000203889675999999
0.80221836,0.00008636
0.80321836,0.00008636
0.80421836,0.00008636
0.80521836,0.00008636
0.806293890364,0.000161890363999999
0.80721836,0.00008636
0.80821836,0.00008636
0.80921836,0.00008636
0.81021836,0.00008636
0.81121836,0.00008636
0.812256740009,0.000124740008999999
0.81321836,0.00008636
0.81421836,0.00008636
0.81521836,0.00008636
0.81621836,0.00008636
0.817333724774,0.000201724773999999
0.81821836,0.00008636
0.81921836,0.00008636
0.82021836,0.00008636
0.821234956362,0.000102956361999999
0.82221836,0.00008636
0.82321836,0.00008636
0.82421836,0.00008636
0.82530989624,0.000177896239999999
0.82621836,0.00008636
0.827255262481,0.000123262480999999
0.82821836,0.00008636
0.82921836,0.00008636
0.830267980339,0.000135980339
0.83121836,0.00008636
0.832347282011,0.000215282010999999
0.833255890092,0.000123890091999999
0.834228800986,0.000096800985999999
0.83521836,0.00008636
0.83621836,0.00008636
0.83721836,0.00008636
0.83821836,0.00008636
0.83921836,0.00008636
0.84021836,0.00008636
0.841277112727,0.000145112726999999
0.84221836,0.00008636
0.843318697125,0.000186697124999999
0.84421836,0.00008636
0.845333414103,0.000201414102999999
0.84621836,0.00008636
0.84721836,0.00008636
0.84821836,0.00008636
0.849318897715,0.000186897715
0.85021836,0.00008636
0.85121836,0.00008636
0.85221836,0.00008636
0.85321836,0.00008636
0.854244378311,0.000112378311
0.85521836,0.00008636
0.85621836,0.00008636
0.857280749783,0.000148749783
0.85821836,0.00008636
0.85921836,0.00008636
0.860335175635,0.000203175635
0.86121836,0.00008636
0.86221836,0.00008636
0.86321836,0.00008636
0.86426112097,0.00012912097
0.86521836,0.00008636
0.866280582659,0.000148582658999999
0.86721836,0.00008636
0.86821836,0.00008636
0.86921836,0.00008636
0.870290937473,0.000158937473
0.87121836,0.00008636
0.87221836,0.00008636
0.87321836,0.00008636
0.874286673564,0.000154673563999999
0.87521836,0.00008636
0.87621836,0.00008636
0.87721836,0.00008636
0.87821836,0.00008636
0.87925179411,0.000119794109999999
0.88021836,0.00008636
0.881330895549,0.000198895548999999
0.88221836,0.00008636
0.883294538064,0.000162538064
0.88421836,0.00008636
0.885339938691,0.000207938690999999
0.88621836,0.00008636
0.88721836,0.00008636
0.88821836,0.00008636
0.889313988158,0.000181988157999999
0.89021836,0.00008636
0.89121836,0.00008636
0.89221836,0.00008636
0.89321836,0.00008636
0.89421836,0.00008636
0.89521836,0.00008636
0.89621836,0.00008636
0.89721836,0.00008636
0.898293698076,0.000161698075999999
0.89921836,0.00008636
0.900223777338,0.000091777338
0.90121836,0.00008636
0.90221836,0.00008636
0.903301753161,0.000169753160999999
0.90421836,0.00008636
0.90521836,0.00008636
0.906330634638,0.000198634637999999
0.90721836,0.00008636
0.90834406664,0.00021206664
0.90921836,0.00008636
0.91021836,0.00008636
0.91125239321,0.000120393209999999
0.91221836,0.00008636
0.91321836,0.00008636
0.914254036596,0.000122036595999999
0.915348596596,0.000216596596
0.916326195192,0.000194195191999999
0.917273239032,0.000141239031999999
0.91821836,0.00008636
0.91921836,0.00008636
0.92021836,0.00008636
0.92121836,0.00008636
0.922342268669,0.000210268668999999
0.923285628669,0.000153628668999999
0.92421836,0.00008636
0.92521836,0.00008636
0.92621836,0.00008636
0.927294017231,0.000162017230999999
0.92821836,0.00008636
0.929280556805,0.000148556804999999
0.930252076805,0.000120076805
0.931300911241,0.000168911241
0.93221836,0.00008636
0.93321836,0.00008636
0.93421836,0.00008636
0.93533270555,0.000200705549999999
0.936241872232,0.000109872232
0.93721836,0.00008636
0.938266333057,0.000134333056999999
0.93921836,0.00008636
0.94021836,0.00008636
0.94121836,0.00008636
0.942311676553,0.000179676552999999
0.94321836,0.00008636
0.944288165875,0.000156165874999999
0.94521836,0.00008636
0.946337030723,0.000205030722999999
0.94721836,0.00008636
0.948227961316,0.000095961315999999
0.94921836,0.00008636
0.950269130567,0.000137130566999999
0.95121836,0.00008636
0.95221836,0.00008636
0.953336735258,0.000204735257999999
0.95421836,0.00008636
0.95521836,0.00008636
0.95621836,0.00008636
0.957265345173,0.000133345173
0.95821836,0.00008636
0.959231851247,0.000099851246999999
0.96021836,0.00008636
0.961308419919,0.000176419918999999
0.96221836,0.00008636
0.96321836,0.00008636
0.96421836,0.00008636
0.965271746918,0.000139746917999999
0.96621836,0.00008636
0.96721836,0.00008636
0.96821836,0.00008636
0.96921836,0.00008636
0.97021836,0.00008636
0.97121836,0.00008636
0.972257992603,0.000125992602999999
0.97321836,0.00008636
0.97421836,0.00008636
0.97521836,0.00008636
0.976244318415,0.000112318414999999
0.97721836,0.00008636
0.97821836,0.00008636
0.97921836,0.00008636
0.980334592859,0.000202592859
0.98121836,0.00008636
0.98221836,0.00008636
0.983300433064,0.000168433063999999
0.98421836,0.00008636
0.98521836,0.00008636
0.98621836,0.00008636
0.98721836,0.00008636
0.988291672729,0.000159672728999999
0.98921836,0.00008636
0.99021836,0.00008636
0.991252309087,0.000120309086999999
0.99221836,0.00008636
0.99321836,0.00008636
0.99421836,0.00008636
0.995240821661,0.000108821660999999
0.99621836,0.00008636
0.99721836,0.00008636
0.99821836,0.00008636
0.999302223945,0.000170223944999999
1.0002838,0.0001518
1.00128348,0.00015148
1.00228316,0.00015116
1.00328284,0.00015084
1.0043358,0.000203799999999999
1.00530732,0.000175319999999999
1.00640188,0.00026988
1.00740156,0.000269559999999999
1.00840124,0.00026924
1.0094542,0.0003222
1.01045388,0.000321879999999999
1.01145356,0.000321559999999999
1.01245324,0.000321239999999999
1.0135062,0.000374199999999999
1.01447772,0.000345719999999999
1.01557228,0.000440279999999999
1.01657196,0.000439959999999999
1.01757164,0.000439639999999999
1.01857132,0.000439319999999999
1.01962428,0.000492279999999999
1.02062396,0.00049196
1.02162364,0.00049164
1.0226766,0.000544599999999999
1.02364812,0.000516119999999999
1.02461964,0.00048764
1.0257142,0.000582199999999999
1.02671388,0.000581879999999999
1.02771356,0.000581559999999999
1.02871324,0.00058124
1.02973804,0.000606039999999999
1.03070956,0.000577559999999999
1.031435,0.000302999999999999
1.03221836,0.00008636
1.033284078148,0.000152078147999999
1.034283758148,0.000151758147999999
1.035283438148,0.000151438148
1.036283118148,0.000151118148
1.037336078148,0.000204078148
1.038402478148,0.000270478147999999
1.039402158148,0.000270158148
1.040401838148,0.000269838147999999
1.041401518148,0.000269518148
1.042454478148,0.000322478148
1.043425998148,0.000293998148
1.044397518148,0.000265518148
1.045520238148,0.000388238148
1.046519918148,0.000387918147999999
1.047519598148,0.000387598148
1.048544398148,0.000412398147999999
1.049544078148,0.000412078148
1.050543758148,0.000411758147999999
1.051543438148,0.000411438147999999
1.052596398148,0.000464398147999999
1.053567918148,0.000435918147999999
1.054662478148,0.000530478147999999
1.055662158148,0.000530158148
1.056661838148,0.000529838147999999
1.057661518148,0.000529518147999999
1.058686318148,0.000554318147999999
1.059657838148,0.000525838147999999
1.060752398148,0.000620398147999999
1.061752078148,0.000620078147999999
1.062751758148,0.000619758148
1.063751438148,0.000619438147999999
1.064804398148,0.000672398147999999
1.065775918148,0.000643918147999999
1.06621836,0.00008636
1.06731039005,0.000178390049999999
1.06831007005,0.000178070049999999
1.06930975005,0.000177750049999999
1.07030943005,0.000177430049999999
1.07136239005,0.000230390049999999
1.07233391005,0.000201910049999999
1.07340031005,0.000268310049999999
1.07437183005,0.000239830049999999
1.07546639005,0.000334390049999999
1.07646607005,0.00033407005
1.07746575005,0.000333750049999999
1.07846543005,0.000333430049999999
1.07951839005,0.000386390049999999
1.08046175005,0.000329750049999999
1.08146143005,0.000329430049999999
1.08246111005,0.000329110049999999
1.08358383005,0.000451830049999999
1.08451375005,0.000381750049999999
1.08551343005,0.00038143005
1.08663615005,0.000504150049999999
1.08763583005,0.00050383005
1.08856575005,0.00043375005
1.08966031005,0.000528310049999999
1.09063183005,0.000499830049999999
1.09163151005,0.000499510049999999
1.09263119005,0.000499190049999999
1.09368415005,0.000552150049999999
1.09465567005,0.000523670049999999
1.09538111005,0.000249110049999999
1.09638079005,0.000248790049999999
1.09738047005,0.00024847005
1.09838015005,0.000248150049999999
1.09943311005,0.000301110049999999
1.10021836,0.00008636
1.10121836,0.00008636
1.102315805086,0.000183805085999999
1.10321836,0.00008636
1.104242638914,0.000110638913999999
1.105242318914,0.000110318913999999
1.106365038914,0.000233038914
1.107364718914,0.000232718914
1.108389518914,0.000257518914
1.10921836,0.00008636
1.110327436391,0.000195436391
1.111327116391,0.000195116390999999
1.112326796391,0.000194796390999999
1.113326476391,0.000194476390999999
1.114379436391,0.000247436390999999
1.11521836,0.00008636
1.116336967081,0.000204967080999999
1.11721836,0.00008636
1.11821836,0.00008636
1.11921836,0.00008636
1.120227729948,0.000095729947999999
1.121350449948,0.000218449947999999
1.122350129948,0.000218129947999999
1.123349809948,0.000217809947999999
1.124402769948,0.000270769947999999
1.125374289948,0.000242289947999999
1.126373969948,0.000241969947999999
1.127373649948,0.000241649947999999
1.128373329948,0.000241329947999999
1.129426289948,0.000294289947999999
1.130369649948,0.000237649947999999
1.13121836,0.00008636
1.132228928507,0.000096928506999999
1.133351648507,0.000219648507
1.134351328507,0.000219328507
1.135351008507,0.000219008507
1.136403968507,0.000271968506999999
1.137375488507,0.000243488506999999
1.13821836,0.00008636
1.139321914927,0.000189914926999999
1.140293434927,0.000161434926999999
1.141293114927,0.000161114926999999
1.142292794927,0.000160794927
1.143292474927,0.000160474927
1.144317274927,0.000185274927
1.14521836,0.00008636
1.14621836,0.00008636
1.147294217951,0.000162217950999999
1.148274351235,0.000142351234999999
1.149274031235,0.000142031234999999
1.150273711235,0.000141711234999999
1.151273391235,0.000141391234999999
1.152298191235,0.000166191234999999
1.153392751235,0.000260751234999999
1.154392431235,0.000260431235
1.155392111235,0.000260111234999999
1.156391791235,0.000259791234999999
1.157444751235,0.000312751234999999
1.158416271235,0.000284271234999999
1.159510831235,0.000378831234999999
1.160510511235,0.000378511234999999
1.161510191235,0.000378191234999999
1.162563151235,0.000431151234999999
1.163534671235,0.000402671234999999
1.164506191235,0.000374191234999999
1.165505871235,0.000373871234999999
1.166505551235,0.000373551234999999
1.167628271235,0.000496271234999999
1.168558191235,0.000426191234999999
1.169652751235,0.000520751234999999
1.170652431235,0.000520431234999999
1.171652111235,0.000520111234999999
1.172705071235,0.000573071235
1.173676591235,0.000544591235
1.174676271235,0.000544271234999999
1.175675951235,0.000543951234999999
1.176675631235,0.000543631234999999
1.177728591235,0.000596591234999999
1.178700111235,0.000568111234999999
1.179822831235,0.000690831234999999
1.180822511235,0.000690511234999999
1.181822191235,0.000690191234999999
1.182846991235,0.000714991235
1.183846671235,0.000714671234999999
1.184846351235,0.000714351234999999
1.185846031235,0.000714031234999999
1.186898991235,0.000766991234999999
1.187870511235,0.000738511234999999
1.188842031235,0.000710031235
1.189936591235,0.000804591235
1.190936271235,0.000804271234999999
1.191935951235,0.000803951234999999
1.192988911235,0.000856911234999999
1.193960431235,0.000828431234999999
1.194960111235,0.000828111235
1.195959791235,0.000827791234999999
1.197082511235,0.000950511234999999
1.198135471235,0.001003471235
1.199201871235,0.001069871234999999
1.200173391235,0.001041391234999999
1.201144911235,0.001012911234999999
1.202144591235,0.001012591234999999
1.203274031235,0.001142031234999999
1.204273711235,0.001141711235
1.205449711235,0.001317711234999999
1.206516111235,0.001384111234999999
1.207610671235,0.001478671234999999
1.208705231235,0.001573231234999999
1.209894671235,0.001762671234999999
1.211140431235,0.002008431235
1.212274671235,0.002142671234999999
1.212274671235,0.001142671234999999
1.213571311235,0.001439311234999999
1.214911951235,0.001779951235
1.216129551235,0.001997551234999999
1.217258991235,0.002126991234999999
1.218632591235,0.002500591234999999
1.218632591235,0.001500591234999999
1.220024111235,0.001892111235
1.221376271235,0.002244271234999999
1.221376271235,0.001244271234999999
1.222714511235,0.001582511234999999
1.223960271235,0.001828271234999999
1.225335791235,0.002203791234999999
1.226734511235,0.002602511234999999
1.226734511235,0.001602511234999999
1.228195791235,0.002063791235
1.229699151235,0.002567151234999999
1.229699151235,0.001567151235
1.231118831235,0.001986831235
1.232565871235,0.002433871235
1.232565871235,0.001433871234999999
1.233932271235,0.001800271234999999
1.235430831235,0.002298831234999999
1.236980751235,0.002848751234999999
1.236980751235,0.001848751234999999
1.238543631235,0.002411631234999999
1.240040271235,0.002908271234999999
1.240040271235,0.001908271234999999
1.241664271235,0.002532271234999999
1.241664271235,0.001532271234999999
1.243308591235,0.002176591234999999
1.245023151235,0.002891151235
1.245023151235,0.001891151234999999
1.246770191235,0.002638191235
1.246770191235,0.001638191234999999
1.248537551235,0.002405551235
1.250258831235,0.003126831234999999
1.250258831235,0.002126831234999999
1.251999151235,0.002867151234999999
1.251999151235,0.001867151234999999
1.253766511235,0.002634511234999999
1.255515951235,0.003383951234999999
1.255515951235,0.002383951234999999
1.257386031235,0.003254031234999999
1.257386031235,0.002254031234999999
1.259253071235,0.003121071234999999
1.259253071235,0.002121071234999999
1.260993391235,0.002861391234999999
1.260993391235,0.001861391234999999
1.262911951235,0.002779951234999999
1.264756271235,0.003624271234999999
1.264756271235,0.002624271234999999
1.266626351235,0.003494351235
1.266626351235,0.002494351235
1.268521551235,0.003389551234999999
1.268521551235,0.002389551234999999
1.270458351235,0.003326351234999999
1.270458351235,0.002326351234999999
1.272328431235,0.003196431234999999
1.272328431235,0.002196431234999999
1.274251791235,0.003119791234999999
1.274251791235,0.002119791234999999
1.276339791235,0.003207791235
1.276339791235,0.002207791235
1.278455951235,0.003323951234999999
1.278455951235,0.002323951234999999
1.280569071235,0.003437071234999999
1.280569071235,0.002437071234999999
1.282628911235,0.003496911234999999
1.282628911235,0.002496911234999999
1.284745071235,0.003613071235
1.284745071235,0.002613071235
1.286886351235,0.003754351234999999
1.286886351235,0.002754351234999999
1.289097391235,0.003965391234999999
1.289097391235,0.002965391234999999
1.291401391235,0.004269391234999999
1.291401391235,0.003269391234999999
1.291401391235,0.002269391234999999
1.293581871235,0.003449871234999999
1.293581871235,0.002449871234999999
1.295821071235,0.003689071234999999
1.295821071235,0.002689071234999999
1.298208431235,0.004076431234999998
1.298208431235,0.003076431234999999
1.300582191235,0.004450191234999999
1.300582191235,0.003450191234999999
1.300582191235,0.002450191234999999
1.302844111235,0.003712111235
1.302844111235,0.002712111235
1.305178191235,0.004046191234999999
1.305178191235,0.003046191234999999
1.307577071235,0.004445071234999998
1.307577071235,0.003445071234999999
1.307577071235,0.002445071234999999
1.310031791235,0.003899791235
1.310031791235,0.002899791235
1.312581871235,0.004449871234999999
1.312581871235,0.003449871234999999
1.312581871235,0.002449871234999999
1.315008431235,0.003876431234999999
1.315008431235,0.002876431234999999
1.317500431235,0.004368431234999999
1.317500431235,0.003368431234999999
1.320110511235,0.004978511235
1.320110511235,0.003978511234999999
1.320110511235,0.002978511235
1.322600111235,0.004468111234999998
1.322600111235,0.003468111234999999
1.325087151235,0.004955151235
1.325087151235,0.003955151234999999
1.325087151235,0.002955151234999999
1.327643471235,0.004511471234999999
1.327643471235,0.003511471234999999
1.330316591235,0.005184591234999999
1.330316591235,0.004184591235
1.330316591235,0.003184591234999999
1.332965871235,0.004833871235
1.332965871235,0.003833871234999999
1.332965871235,0.002833871234999999
1.335673391235,0.004541391234999999
1.335673391235,0.003541391234999999
1.338441391235,0.005309391234999998
1.338441391235,0.004309391234999999
1.338441391235,0.003309391234999999
1.341304911235,0.005172911234999999
1.341304911235,0.004172911234999999
1.341304911235,0.003172911234999999
1.344158671235,0.005026671235
1.344158671235,0.004026671234999999
1.344158671235,0.003026671234999999
1.346994031235,0.004862031234999999
1.346994031235,0.003862031234999999
1.346994031235,0.002862031234999999
1.349782991235,0.004650991234999998
1.349782991235,0.003650991234999999
1.352702191235,0.005570191234999998
1.352702191235,0.004570191234999999
1.352702191235,0.003570191234999999
1.355699151235,0.005567151234999999
1.355699151235,0.004567151234999998
1.355699151235,0.003567151234999999
1.358685711235,0.005553711234999999
1.358685711235,0.004553711234999998
1.358685711235,0.003553711234999999
1.361792271235,0.005660271235
1.361792271235,0.004660271234999999
1.361792271235,0.003660271235
1.364750671235,0.005618671234999999
1.364750671235,0.004618671234999999
1.364750671235,0.003618671234999999
1.367762351235,0.005630351234999999
1.367762351235,0.004630351234999999
1.367762351235,0.003630351234999999
1.370925231235,0.005793231234999999
1.370925231235,0.004793231234999998
1.370925231235,0.003793231234999999
1.374088111235,0.005956111235
1.374088111235,0.004956111234999999
1.374088111235,0.003956111235
1.377304111235,0.006172111234999999
1.377304111235,0.005172111235
1.377304111235,0.004172111234999999
1.377304111235,0.003172111234999999
1.380531311235,0.005399311234999998
1.380531311235,0.004399311234999999
1.380531311235,0.003399311234999999
1.383763951235,0.005631951234999999
1.383763951235,0.004631951234999999
1.383763951235,0.003631951234999999
1.387021711235,0.005889711234999999
1.387021711235,0.004889711235
1.387021711235,0.003889711235
1.390409231235,0.006277231234999999
1.390409231235,0.005277231234999998
1.390409231235,0.004277231234999999
1.393822991235,0.006690991234999998
1.393822991235,0.005690991234999999
1.393822991235,0.004690991234999998
1.393822991235,0.003690991234999999
1.397186671235,0.006054671234999999
1.397186671235,0.005054671234999998
1.397186671235,0.004054671234999999
1.400648751235,0.006516751234999999
1.400648751235,0.005516751234999998
1.400648751235,0.004516751234999999
1.400648751235,0.003516751234999999
1.404150191235,0.006018191234999999
1.404150191235,0.005018191235
1.404150191235,0.004018191234999999
1.407760431235,0.006628431234999999
1.407760431235,0.005628431235
1.407760431235,0.004628431234999999
1.407760431235,0.003628431235
1.411208591235,0.006076591234999999
1.411208591235,0.005076591234999998
1.411208591235,0.004076591234999999
1.414723951235,0.006591951234999999
1.414723951235,0.005591951234999999
1.414723951235,0.004591951234999998
1.414723951235,0.003591951234999999
1.418355151235,0.006223151235
1.418355151235,0.005223151234999999
1.418355151235,0.004223151235
1.422056591235,0.006924591234999999
1.422056591235,0.005924591235
1.422056591235,0.004924591234999999
1.422056591235,0.003924591235
1.425843791235,0.006711791235
1.425843791235,0.005711791234999999
1.425843791235,0.004711791235
1.425843791235,0.003711791234999999
1.429541711235,0.006409711234999998
1.429541711235,0.005409711234999999
1.429541711235,0.004409711234999998
1.433331311235,0.007199311235
1.433331311235,0.006199311234999999
1.433331311235,0.005199311235
1.433331311235,0.004199311234999999
1.437220111235,0.007088111234999999
1.437220111235,0.006088111234999998
1.437220111235,0.005088111234999999
1.437220111235,0.004088111234999998
1.441074031235,0.006942031234999999
1.441074031235,0.005942031234999999
1.441074031235,0.004942031234999999
1.441074031235,0.003942031234999998
1.444979471235,0.006847471234999999
1.444979471235,0.005847471235
1.444979471235,0.004847471234999999
1.448972271235,0.007840271234999997
1.448972271235,0.006840271234999998
1.448972271235,0.005840271234999999
1.448972271235,0.004840271234999998
1.452977391235,0.007845391234999998
1.452977391235,0.006845391234999999
1.452977391235,0.005845391234999998
1.452977391235,0.004845391234999999
1.457105551235,0.007973551234999997
1.457105551235,0.006973551235
1.457105551235,0.005973551234999999
1.457105551235,0.004973551235
1.461185231235,0.008053231234999999
1.461185231235,0.007053231234999998
1.461185231235,0.006053231234999999
1.461185231235,0.005053231235
1.461185231235,0.004053231234999999
1.465412591235,0.007280591234999999
1.465412591235,0.006280591234999998
1.465412591235,0.005280591234999999
1.465412591235,0.004280591234999998
1.469389551235,0.007257551234999999
1.469389551235,0.006257551234999998
1.469389551235,0.005257551234999999
1.469389551235,0.004257551235
1.473394671235,0.007262671235
1.473394671235,0.006262671234999999
1.473394671235,0.005262671235
1.473394671235,0.004262671234999999
1.477427951235,0.007295951234999998
1.477427951235,0.006295951234999999
1.477427951235,0.005295951234999998
1.477427951235,0.004295951234999999
1.479710511235,0.005578511234999999
1.479710511235,0.004578511234999998
1.479710511235,0.003578511234999999
1.479710511235,0.002578511234999999
1.482039791235,0.003907791234999999
1.482039791235,0.002907791235
1.484338991235,0.004206991234999998
1.484338991235,0.003206991234999999
1.486829071235,0.004697071234999999
1.486829071235,0.003697071235
1.486829071235,0.002697071235
1.489214031235,0.004082031235
1.489214031235,0.003082031235
1.491710831235,0.004578831234999998
1.491710831235,0.003578831234999999
1.491710831235,0.002578831234999999
1.494225551235,0.004093551234999999
1.494225551235,0.003093551234999999
1.496810511235,0.004678511235
1.496810511235,0.003678511235
1.496810511235,0.002678511235
1.499325231235,0.004193231234999998
1.499325231235,0.003193231234999999
1.501882031235,0.004750031235
1.501882031235,0.003750031234999999
1.501882031235,0.002750031234999999
1.504371631235,0.004239631234999999
1.504371631235,0.003239631235
1.507076591235,0.004944591235
1.507076591235,0.003944591234999999
1.507076591235,0.002944591234999999
1.509689231235,0.004557231234999998
1.509689231235,0.003557231234999999
1.512334191235,0.005202191234999998
1.512334191235,0.004202191234999999
1.512334191235,0.003202191234999999
1.515067951235,0.004935951234999999
1.515067951235,0.003935951235
1.515067951235,0.002935951234999999
1.517733871235,0.004601871234999999
1.517733871235,0.003601871234999999
1.520530031235,0.005398031234999999
1.520530031235,0.004398031234999998
1.520530031235,0.003398031234999999
1.523323791235,0.005191791234999999
1.523323791235,0.004191791234999998
1.523323791235,0.003191791234999999
1.526180591235,0.005048591235
1.526180591235,0.004048591234999999
1.526180591235,0.003048591235
1.526869231235,0.002737231235
1.526869231235,0.001737231235
1.526869231235,0.000737231235
1.527494991235,0.000362991234999999
1.528494671235,0.000362671234999999
1.529494351235,0.000362351234999999
1.530617071235,0.000485071234999999
1.53121836,0.00008636
1.53221836,0.00008636
1.53321836,0.00008636
1.53421836,0.00008636
1.53521836,0.00008636
1.536282108792,0.000150108792
1.537281788792,0.000149788791999999
1.538281468792,0.000149468791999999
1.539281148792,0.000149148791999999
1.54021836,0.00008636
1.54121836,0.00008636
1.54221836,0.00008636
1.54321836,0.00008636
1.54427394157,0.000141941569999999
1.54527362157,0.000141621569999999
1.54627330157,0.000141301569999999
1.54721836,0.00008636
1.54821836,0.00008636
1.54921836,0.00008636
1.55021836,0.00008636
1.55121836,0.00008636
1.55221836,0.00008636
1.553236956973,0.000104956973
1.554359676973,0.000227676972999999
1.555359356973,0.000227356972999999
1.556359036973,0.000227036972999999
1.55721836,0.00008636
1.55821836,0.00008636
1.55921836,0.00008636
1.56021836,0.00008636
1.56123069698,0.000098696979999999
1.56235341698,0.000221416979999999
1.56335309698,0.000221096979999999
1.56435277698,0.000220776979999999
1.56521836,0.00008636
1.56621836,0.00008636
1.56721836,0.00008636
1.56821836,0.00008636
1.56921836,0.00008636
1.570287620342,0.000155620341999999
1.571287300342,0.000155300341999999
1.572286980342,0.000154980341999999
1.573286660342,0.000154660341999999
1.57421836,0.00008636
1.57521836,0.00008636
1.57621836,0.00008636
1.57721836,0.00008636
1.578284568447,0.000152568447
1.579284248447,0.000152248447
1.580283928447,0.000151928446999999
1.581283608447,0.000151608446999999
1.58221836,0.00008636
1.58321836,0.00008636
1.58421836,0.00008636
1.58521836,0.00008636
1.58623732002,0.00010532002
1.58736004002,0.000228040019999999
1.58835972002,0.000227720019999999
1.58928964002,0.000157640019999999
1.59021836,0.00008636
1.59121836,0.00008636
1.59221836,0.00008636
1.593256828949,0.000124828949
1.594256508949,0.000124508949
1.595256188949,0.000124188948999999
1.596309148949,0.000177148948999999
1.59721836,0.00008636
1.59821836,0.00008636
1.599329561091,0.000197561090999999
1.600329241091,0.000197241090999999
1.601328921091,0.000196921090999999
1.602328601091,0.000196601090999999
1.60321836,0.00008636
1.60421836,0.00008636
1.60521836,0.00008636
1.60621836,0.00008636
1.60728037164,0.000148371639999999
1.60828005164,0.000148051639999999
1.60927973164,0.00014773164
1.61027941164,0.00014741164
1.61121836,0.00008636
1.612342311464,0.000210311463999999
1.613341991464,0.000209991463999999
1.614341671464,0.000209671463999999
1.615341351464,0.000209351463999999
1.616394311464,0.000262311463999999
1.617393991464,0.000261991463999999
1.618393671464,0.000261671463999999
1.619446631464,0.000314631463999999
1.62021836,0.00008636
1.62121836,0.00008636
1.622294084208,0.000162084207999999
1.623293764208,0.000161764207999999
1.624293444208,0.000161444207999999
1.625346404208,0.000214404207999999
1.626262766483,0.000130766483
1.627262446483,0.000130446483
1.628262126483,0.000130126482999999
1.629384846483,0.000252846482999999
1.630320157801,0.000188157800999999
1.631319837801,0.000187837800999999
1.632319517801,0.000187517800999999
1.633319197801,0.000187197801
1.63421836,0.00008636
1.63521836,0.00008636
1.63621836,0.00008636
1.63721836,0.00008636
1.63821836,0.00008636
1.639280785562,0.000148785561999999
1.640280465562,0.000148465561999999
1.641280145562,0.000148145562
1.64221836,0.00008636
1.64321836,0.00008636
1.64421836,0.00008636
1.645345600991,0.000213600990999999
1.646345280991,0.000213280990999999
1.647344960991,0.000212960990999999
1.648344640991,0.000212640990999999
1.64921836,0.00008636
1.65021836,0.00008636
1.65121836,0.00008636
1.652276342052,0.000144342052
1.653276022052,0.000144022052
1.654275702052,0.000143702052
1.655275382052,0.000143382052
1.65621836,0.00008636
1.657255509226,0.000123509225999999
1.658255189226,0.000123189225999999
1.659377909226,0.000245909225999999
1.660377589226,0.000245589226
1.661307509226,0.000175509225999999
1.662307189226,0.000175189225999999
1.663429909226,0.000297909225999999
1.664359829226,0.000227829225999999
1.665264778797,0.000132778796999999
1.666264458797,0.000132458796999999
1.667264138797,0.000132138796999999
1.668317098797,0.000185098796999999
1.66921836,0.00008636
1.67021836,0.00008636
1.671314901136,0.000182901135999999
1.672314581136,0.000182581135999999
1.673314261136,0.000182261135999999
1.674244181136,0.000112181135999999
1.67521836,0.00008636
1.67621836,0.00008636
1.67721836,0.00008636
1.67821836,0.00008636
1.67921836,0.00008636
1.680338664347,0.000206664346999999
1.681338344347,0.000206344346999999
1.682338024347,0.000206024346999999
1.683337704347,0.000205704346999999
1.68421836,0.00008636
1.68521836,0.00008636
1.68621836,0.00008636
1.68721836,0.00008636
1.68821836,0.00008636
1.68921836,0.00008636
1.690271203496,0.000139203495999999
1.691270883496,0.000138883495999999
1.692270563496,0.000138563495999999
1.69321836,0.00008636
1.69421836,0.00008636
1.69521836,0.00008636
1.696317793986,0.000185793985999999
1.697317473986,0.000185473985999999
1.698317153986,0.000185153985999999
1.699247073986,0.000115073986
1.70021836,0.00008636
1.70121836,0.00008636
1.70221836,0.00008636
1.70321836,0.00008636
1.704309881295,0.000177881294999999
1.705309561295,0.000177561294999999
1.706309241295,0.000177241294999999
1.707362201295,0.000230201294999999
1.708361881295,0.000229881294999999
1.709361561295,0.000229561294999999
1.710361241295,0.000229241294999999
1.71121836,0.00008636
1.71221836,0.00008636
1.71321836,0.00008636
1.71421836,0.00008636
1.715260112573,0.000128112572999999
1.716259792573,0.000127792572999999
1.717259472573,0.000127472572999999
1.718382192573,0.000250192572999999
1.71921836,0.00008636
1.72021836,0.00008636
1.72130375119,0.000171751189999999
1.72230343119,0.000171431189999999
1.72330311119,0.000171111189999999
1.72435607119,0.00022407119
1.72535575119,0.00022375119
1.72635543119,0.00022343119
1.72735511119,0.00022311119
1.72821836,0.00008636
1.729239801345,0.000107801344999999
1.730362521345,0.000230521345
1.731362201345,0.000230201345
1.732361881345,0.000229881345
1.73321836,0.00008636
1.73421836,0.00008636
1.73521836,0.00008636
1.73621836,0.00008636
1.73721836,0.00008636
1.73821836,0.00008636
1.739331542555,0.000199542554999999
1.740331222555,0.000199222554999999
1.741330902555,0.000198902554999999
1.742383862555,0.000251862554999999
1.743383542555,0.000251542554999999
1.744383222555,0.000251222555
1.745382902555,0.000250902554999999
1.74621836,0.00008636
1.747261768444,0.000129768444
1.748261448444,0.000129448444
1.749261128444,0.000129128443999999
1.750314088444,0.000182088443999999
1.751313768444,0.000181768443999999
1.752313448444,0.000181448443999999
1.753436168444,0.000304168444
1.75421836,0.00008636
1.75521836,0.00008636
1.75633948,0.00020748
1.75733916,0.000207159999999999
1.75833884,0.000206839999999999
1.75933852,0.000206519999999999
1.76039148,0.000259479999999999
1.76139116,0.000259159999999999
1.76239084,0.000258839999999999
1.76339052,0.000258519999999999
1.76421836,0.00008636
1.765312902469,0.000180902469
1.766312582469,0.000180582469
1.767312262469,0.000180262469
1.768311942469,0.000179942468999999
1.76921836,0.00008636
1.77021836,0.00008636
1.77121836,0.00008636
1.77221836,0.00008636
1.773226252862,0.000094252861999999
1.774348972862,0.000216972861999999
1.775348652862,0.000216652861999999
1.776348332862,0.000216332861999999
1.777401292862,0.000269292861999999
1.778400972862,0.000268972861999999
1.779400652862,0.000268652861999999
1.780453612862,0.000321612862
1.781453292862,0.000321292861999999
1.782452972862,0.000320972862
1.783452652862,0.000320652861999999
1.78421836,0.00008636
1.785244787074,0.000112787073999999
1.786244467074,0.000112467073999999
1.787367187074,0.000235187074
1.788297107074,0.000165107073999999
1.789287398736,0.000155398735999999
1.790287078736,0.000155078735999999
1.791286758736,0.000154758735999999
1.792286438736,0.000154438736
1.793288651492,0.000156651491999999
1.794288331492,0.000156331491999999
1.795288011492,0.000156011491999999
1.796287691492,0.000155691491999999
1.79721836,0.00008636
1.79821836,0.00008636
1.79921836,0.00008636
1.80021836,0.00008636
1.80121836,0.00008636
1.80221836,0.00008636
1.803286506209,0.000154506208999999
1.804286186209,0.000154186208999999
1.805285866209,0.000153866208999999
1.806285546209,0.000153546208999999
1.80721836,0.00008636
1.80821836,0.00008636
1.809317864903,0.000185864902999999
1.810317544903,0.000185544902999999
1.811317224903,0.000185224902999999
1.812316904903,0.000184904902999999
1.81321836,0.00008636
1.81421836,0.00008636
1.815269723464,0.000137723464
1.816269403464,0.000137403463999999
1.817269083464,0.000137083463999999
1.818391803464,0.000259803463999999
1.819321723464,0.000189723463999999
1.820321403464,0.000189403463999999
1.821321083464,0.000189083463999999
1.822443803464,0.000311803464
1.823373723464,0.000241723463999999
1.824373403464,0.000241403463999999
1.825496123464,0.000364123463999999
1.826426043464,0.000294043464
1.827425723464,0.000293723463999999
1.828425403464,0.000293403464
1.829548123464,0.000416123464
1.830231963464,0.000099963463999999
1.83121836,0.00008636
1.83221836,0.00008636
1.83321836,0.00008636
1.834254854286,0.000122854285999999
1.835254534286,0.000122534285999999
1.836377254286,0.000245254285999999
1.837307174286,0.000175174285999999
1.83821836,0.00008636
1.83921836,0.00008636
1.84021836,0.00008636
1.84121836,0.00008636
1.84221836,0.00008636
1.84321836,0.00008636
1.844316850562,0.000184850561999999
1.845316530562,0.000184530562
1.846316210562,0.000184210562
1.847246130562,0.000114130561999999
1.84821836,0.00008636
1.84921836,0.00008636
1.85021836,0.00008636
1.85121836,0.00008636
1.852333718745,0.000201718744999999
1.853333398745,0.000201398744999999
1.854333078745,0.000201078744999999
1.855332758745,0.000200758744999999
1.85621836,0.00008636
1.85721836,0.00008636
1.85821836,0.00008636
1.85926080628,0.000128806279999999
1.86026048628,0.000128486279999999
1.86126016628,0.000128166279999999
1.86238288628,0.000250886279999999
1.86321836,0.00008636
1.864242959726,0.000110959725999999
1.865242639726,0.000110639725999999
1.866365359726,0.000233359726
1.867365039726,0.000233039725999999
1.86821836,0.00008636
1.86921836,0.00008636
1.87021836,0.00008636
1.871342962759,0.000210962758999999
1.872342642759,0.000210642758999999
1.873342322759,0.000210322758999999
1.874342002759,0.000210002758999999
1.87521836,0.00008636
1.87621836,0.00008636
1.87721836,0.00008636
1.87821836,0.00008636
1.879335539611,0.000203539610999999
1.880335219611,0.000203219610999999
1.881334899611,0.000202899610999999
1.882334579611,0.000202579610999999
1.88321836,0.00008636
1.88421836,0.00008636
1.885298638102,0.000166638102
1.886298318102,0.000166318101999999
1.887297998102,0.000165998101999999
1.888297678102,0.000165678101999999
1.889350638102,0.000218638101999999
1.890350318102,0.000218318101999999
1.891349998102,0.000217998101999999
1.892402958102,0.000270958101999999
1.89321836,0.00008636
1.89425259613,0.000120596129999999
1.89525227613,0.000120276129999999
1.89637499613,0.00024299613
1.89737467613,0.000242676129999999
1.89821836,0.00008636
1.89921836,0.00008636
1.90021836,0.00008636
1.90121836,0.00008636
1.902282313354,0.000150313354
1.903281993354,0.000149993354
1.904281673354,0.000149673354
1.905281353354,0.000149353354
1.90621836,0.00008636
1.90721836,0.00008636
1.90821836,0.00008636
1.90921836,0.00008636
1.91021836,0.00008636
1.91121836,0.00008636
1.912250984391,0.000118984390999999
1.913250664391,0.000118664390999999
1.914373384391,0.000241384390999999
1.915303304391,0.000171304391
1.916240861506,0.000108861505999999
1.917240541506,0.000108541505999999
1.918363261506,0.000231261506
1.919362941506,0.000230941506
1.92021836,0.00008636
1.92121836,0.00008636
1.92221836,0.00008636
1.92321836,0.00008636
1.924333431132,0.000201431131999999
1.925333111132,0.000201111131999999
1.926332791132,0.000200791131999999
1.927385751132,0.000253751131999999
1.92821836,0.00008636
1.92921836,0.00008636
1.93021836,0.00008636
1.931274009679,0.000142009679
1.932273689679,0.000141689678999999
1.933273369679,0.000141369678999999
1.934273049679,0.000141049678999999
1.935326009679,0.000194009678999999
1.936325689679,0.000193689678999999
1.937325369679,0.000193369678999999
1.938378329679,0.000246329678999999
1.939378009679,0.000246009678999999
1.940377689679,0.000245689678999999
1.941500409679,0.000368409678999999
1.94221836,0.00008636
1.94321836,0.00008636
1.94421836,0.00008636
1.94521836,0.00008636
1.94634108,0.000209079999999999
1.94734076,0.000208759999999999
1.94834044,0.00020844
1.9493934,0.000261399999999999
1.95039308,0.00026108
1.95139276,0.000260759999999999
1.95239244,0.00026044
1.95321836,0.00008636
1.95421836,0.00008636
1.95521836,0.00008636
1.956278513617,0.000146513616999999
1.957278193617,0.000146193617
1.958277873617,0.000145873617
1.959277553617,0.000145553617
1.960341918125,0.000209918125
1.961341598125,0.000209598125
1.962341278125,0.000209278125
1.963340958125,0.000208958124999999
1.96421836,0.00008636
1.96521836,0.00008636
1.966309214414,0.000177214413999999
1.967308894414,0.000176894414
1.968308574414,0.000176574414
1.969308254414,0.000176254414
1.97021836,0.00008636
1.97121836,0.00008636
1.97221836,0.00008636
1.97321836,0.00008636
1.97421836,0.00008636
1.975242508688,0.000110508687999999
1.976242188688,0.000110188687999999
1.977364908688,0.000232908688
1.978364588688,0.000232588688
1.97921836,0.00008636
1.98021836,0.00008636
1.981263439694,0.000131439694
1.982263119694,0.000131119694
1.983262799694,0.000130799694
1.984385519694,0.000253519693999999
1.98521836,0.00008636
1.98621836,0.00008636
1.98721836,0.00008636
1.98821836,0.00008636
1.98921836,0.00008636
1.990301607148,0.000169607148
1.991301287148,0.000169287148
1.992300967148,0.000168967147999999
1.993300647148,0.000168647147999999
1.99421836,0.00008636
1.99521836,0.00008636
1.99621836,0.00008636
1.997297308232,0.000165308231999999
1.998296988232,0.000164988231999999
1.999296668232,0.000164668231999999
2.000296348232,0.000164348231999999
2.00121836,0.00008636
2.00221836,0.00008636
2.00321836,0.00008636
2.00421836,0.00008636
2.00521836,0.00008636
2.00621836,0.00008636
2.00721836,0.00008636
2.00821836,0.00008636
2.00921836,0.00008636
2.01021836,0.00008636
2.01121836,0.00008636
2.01221836,0.00008636
2.01321836,0.00008636
2.01421836,0.00008636
2.01521836,0.00008636
2.01621836,0.00008636
2.01721836,0.00008636
2.01821836,0.00008636
2.01921836,0.00008636
2.02021836,0.00008636
2.02121836,0.00008636
2.02221836,0.00008636
2.02321836,0.00008636
2.02421836,0.00008636
2.02521836,0.00008636
2.02621836,0.00008636
2.02721836,0.00008636
2.02821836,0.00008636
2.02921836,0.00008636
2.03021836,0.00008636
2.03121836,0.00008636
2.03221836,0.00008636
2.03321836,0.00008636
2.03421836,0.00008636
2.03521836,0.00008636
2.03621836,0.00008636
2.03721836,0.00008636
2.03821836,0.00008636
2.03921836,0.00008636
2.04021836,0.00008636
2.04121836,0.00008636
2.04221836,0.00008636
2.04321836,0.00008636
2.04421836,0.00008636
2.04521836,0.00008636
2.04621836,0.00008636
2.04721836,0.00008636
2.04821836,0.00008636
2.04921836,0.00008636
2.05021836,0.00008636
2.05121836,0.00008636
2.05221836,0.00008636
2.05321836,0.00008636
2.05421836,0.00008636
2.05521836,0.00008636
2.05621836,0.00008636
2.05721836,0.00008636
2.05821836,0.00008636
2.05921836,0.00008636
2.06021836,0.00008636
2.06121836,0.00008636
2.06221836,0.00008636
2.06321836,0.00008636
2.06421836,0.00008636
2.06521836,0.00008636
2.06621836,0.00008636
2.06721836,0.00008636
2.06821836,0.00008636
2.06921836,0.00008636
2.07021836,0.00008636
2.07121836,0.00008636
2.07221836,0.00008636
2.07321836,0.00008636
2.07421836,0.00008636
2.07521836,0.00008636
2.07621836,0.00008636
2.07721836,0.00008636
2.07821836,0.00008636
2.07921836,0.00008636
2.08021836,0.00008636
2.08121836,0.00008636
2.08221836,0.00008636
2.08321836,0.00008636
2.08421836,0.00008636
2.08521836,0.00008636
2.08621836,0.00008636
2.08721836,0.00008636
2.08821836,0.00008636
2.08921836,0.00008636
2.09021836,0.00008636
2.09121836,0.00008636
2.09221836,0.00008636
2.09321836,0.00008636
2.09421836,0.00008636
2.09521836,0.00008636
2.09621836,0.00008636
2.09721836,0.00008636
2.09821836,0.00008636
2.09921836,0.00008636
2.10021836,0.00008636
2.10121836,0.00008636
2.10221836,0.00008636
2.10321836,0.00008636
2.10421836,0.00008636
2.10521836,0.00008636
2.10621836,0.00008636
2.10721836,0.00008636
2.10821836,0.00008636
2.10921836,0.00008636
2.11021836,0.00008636
2.11121836,0.00008636
2.11221836,0.00008636
2.11321836,0.00008636
2.11421836,0.00008636
2.11521836,0.00008636
2.11621836,0.00008636
2.11721836,0.00008636
2.11821836,0.00008636
2.11921836,0.00008636
2.12021836,0.00008636
2.12121836,0.00008636
2.12221836,0.00008636
2.12321836,0.00008636
2.12421836,0.00008636
2.12521836,0.00008636
2.12621836,0.00008636
2.12721836,0.00008636
2.12821836,0.00008636
2.12921836,0.00008636
2.13021836,0.00008636
2.13121836,0.00008636
2.13221836,0.00008636
2.13321836,0.00008636
2.13421836,0.00008636
2.13521836,0.00008636
2.13621836,0.00008636
2.13721836,0.00008636
2.13821836,0.00008636
2.13921836,0.00008636
2.14021836,0.00008636
2.14121836,0.00008636
2.14221836,0.00008636
2.14321836,0.00008636
2.14421836,0.00008636
2.14521836,0.00008636
2.14621836,0.00008636
2.14721836,0.00008636
2.14821836,0.00008636
2.14921836,0.00008636
2.15021836,0.00008636
2.15121836,0.00008636
2.15221836,0.00008636
2.15321836,0.00008636
2.15421836,0.00008636
2.15521836,0.00008636
2.15621836,0.00008636
2.15721836,0.00008636
2.15821836,0.00008636
2.15921836,0.00008636
2.16021836,0.00008636
2.16121836,0.00008636
2.16221836,0.00008636
2.16321836,0.00008636
2.16421836,0.00008636
2.16521836,0.00008636
2.16621836,0.00008636
2.16721836,0.00008636
2.16821836,0.00008636
2.16921836,0.00008636
2.17021836,0.00008636
2.17121836,0.00008636
2.17221836,0.00008636
2.17321836,0.00008636
2.17421836,0.00008636
2.17521836,0.00008636
2.17621836,0.00008636
2.17721836,0.00008636
2.17821836,0.00008636
2.17921836,0.00008636
2.18021836,0.00008636
2.18121836,0.00008636
2.18221836,0.00008636
2.18321836,0.00008636
2.18421836,0.00008636
2.18521836,0.00008636
2.18621836,0.00008636
2.18721836,0.00008636
2.18821836,0.00008636
2.18921836,0.00008636
2.19021836,0.00008636
2.19121836,0.00008636
2.19221836,0.00008636
2.19321836,0.00008636
2.19421836,0.00008636
2.19521836,0.00008636
2.19621836,0.00008636
2.19721836,0.00008636
2.19821836,0.00008636
2.19921836,0.00008636
2.20021836,0.00008636
2.20121836,0.00008636
2.20221836,0.00008636
2.20321836,0.00008636
2.20421836,0.00008636
2.20521836,0.00008636
2.20621836,0.00008636
2.20721836,0.00008636
2.20821836,0.00008636
2.20921836,0.00008636
2.21021836,0.00008636
2.21121836,0.00008636
2.21221836,0.00008636
2.21321836,0.00008636
2.21421836,0.00008636
2.21521836,0.00008636
2.21621836,0.00008636
2.21721836,0.00008636
2.21821836,0.00008636
2.21921836,0.00008636
2.22021836,0.00008636
2.22121836,0.00008636
2.22221836,0.00008636
2.22321836,0.00008636
2.22421836,0.00008636
2.22521836,0.00008636
2.22621836,0.00008636
2.22721836,0.00008636
2.22821836,0.00008636
2.22921836,0.00008636
2.23021836,0.00008636
2.23121836,0.00008636
2.23221836,0.00008636
2.23321836,0.00008636
2.23421836,0.00008636
2.23521836,0.00008636
2.23621836,0.00008636
2.23721836,0.00008636
2.23821836,0.00008636
2.23921836,0.00008636
2.24021836,0.00008636
2.24121836,0.00008636
2.24221836,0.00008636
2.24321836,0.00008636
2.24421836,0.00008636
2.24521836,0.00008636
2.24621836,0.00008636
2.24721836,0.00008636
2.24821836,0.00008636
2.24921836,0.00008636
2.25021836,0.00008636
2.25121836,0.00008636
2.25221836,0.00008636
2.25321836,0.00008636
2.25421836,0.00008636
2.25521836,0.00008636
2.25621836,0.00008636
2.25721836,0.00008636
2.25821836,0.00008636
2.25921836,0.00008636
2.26021836,0.00008636
2.26121836,0.00008636
2.26221836,0.00008636
2.26321836,0.00008636
2.26421836,0.00008636
2.26521836,0.00008636
2.26621836,0.00008636
2.26721836,0.00008636
2.26821836,0.00008636
2.26921836,0.00008636
2.27021836,0.00008636
2.27121836,0.00008636
2.27221836,0.00008636
2.27321836,0.00008636
2.27421836,0.00008636
2.27521836,0.00008636
2.27621836,0.00008636
2.27721836,0.00008636
2.27821836,0.00008636
2.27921836,0.00008636
2.28021836,0.00008636
2.28121836,0.00008636
2.28221836,0.00008636
2.28321836,0.00008636
2.28421836,0.00008636
2.28521836,0.00008636
2.28621836,0.00008636
2.28721836,0.00008636
2.28821836,0.00008636
2.28921836,0.00008636
2.29021836,0.00008636
2.29121836,0.00008636
2.29221836,0.00008636
2.29321836,0.00008636
2.29421836,0.00008636
2.29521836,0.00008636
2.29621836,0.00008636
2.29721836,0.00008636
2.29821836,0.00008636
2.29921836,0.00008636
2.30021836,0.00008636
2.30121836,0.00008636
2.30221836,0.00008636
2.30321836,0.00008636
2.30421836,0.00008636
2.30521836,0.00008636
2.30621836,0.00008636
2.30721836,0.00008636
2.30821836,0.00008636
2.30921836,0.00008636
2.31021836,0.00008636
2.31121836,0.00008636
2.31221836,0.00008636
2.31321836,0.00008636
2.31421836,0.00008636
2.31521836,0.00008636
2.31621836,0.00008636
2.31721836,0.00008636
2.31821836,0.00008636
2.31921836,0.00008636
2.32021836,0.00008636
2.32121836,0.00008636
2.32221836,0.00008636
2.32321836,0.00008636
2.32421836,0.00008636
2.32521836,0.00008636
2.32621836,0.00008636
2.32721836,0.00008636
2.32821836,0.00008636
2.32921836,0.00008636
2.33021836,0.00008636
2.33121836,0.00008636
2.33221836,0.00008636
2.33321836,0.00008636
2.33421836,0.00008636
2.33521836,0.00008636
2.33621836,0.00008636
2.33721836,0.00008636
2.33821836,0.00008636
2.33921836,0.00008636
2.34021836,0.00008636
2.34121836,0.00008636
2.34221836,0.00008636
2.34321836,0.00008636
2.34421836,0.00008636
2.34521836,0.00008636
2.34621836,0.00008636
2.34721836,0.00008636
2.34821836,0.00008636
2.34921836,0.00008636
2.35021836,0.00008636
2.35121836,0.00008636
2.35221836,0.00008636
2.35321836,0.00008636
2.35421836,0.00008636
2.35521836,0.00008636
2.35621836,0.00008636
2.35721836,0.00008636
2.35821836,0.00008636
2.35921836,0.00008636
2.36021836,0.00008636
2.36121836,0.00008636
2.36221836,0.00008636
2.36321836,0.00008636
2.36421836,0.00008636
2.36521836,0.00008636
2.36621836,0.00008636
2.36721836,0.00008636
2.36821836,0.00008636
2.36921836,0.00008636
2.37021836,0.00008636
2.37121836,0.00008636
2.37221836,0.00008636
2.37321836,0.00008636
2.37421836,0.00008636
2.37521836,0.00008636
2.37621836,0.00008636
2.37721836,0.00008636
2.37821836,0.00008636
2.37921836,0.00008636
2.38021836,0.00008636
2.38121836,0.00008636
2.38221836,0.00008636
2.38321836,0.00008636
2.38421836,0.00008636
2.38521836,0.00008636
2.38621836,0.00008636
2.38721836,0.00008636
2.38821836,0.00008636
2.38921836,0.00008636
2.39021836,0.00008636
2.39121836,0.00008636
2.39221836,0.00008636
2.39321836,0.00008636
2.39421836,0.00008636
2.39521836,0.00008636
2.39621836,0.00008636
2.39721836,0.00008636
2.39821836,0.00008636
2.39921836,0.00008636
2.40021836,0.00008636
2.40121836,0.00008636
2.40221836,0.00008636
2.40321836,0.00008636
2.40421836,0.00008636
2.40521836,0.00008636
2.40621836,0.00008636
2.40721836,0.00008636
2.40821836,0.00008636
2.40921836,0.00008636
2.41021836,0.00008636
2.41121836,0.00008636
2.41221836,0.00008636
2.41321836,0.00008636
2.41421836,0.00008636
2.41521836,0.00008636
2.41621836,0.00008636
2.41721836,0.00008636
2.41821836,0.00008636
2.41921836,0.00008636
2.42021836,0.00008636
2.42121836,0.00008636
2.42221836,0.00008636
2.42321836,0.00008636
2.42421836,0.00008636
2.42521836,0.00008636
2.42621836,0.00008636
2.42721836,0.00008636
2.42821836,0.00008636
2.42921836,0.00008636
2.43021836,0.00008636
2.43121836,0.00008636
2.43221836,0.00008636
2.43321836,0.00008636
2.43421836,0.00008636
2.43521836,0.00008636
2.43621836,0.00008636
2.43721836,0.00008636
2.43821836,0.00008636
2.43921836,0.00008636
2.44021836,0.00008636
2.44121836,0.00008636
2.44221836,0.00008636
2.44321836,0.00008636
2.44421836,0.00008636
2.44521836,0.00008636
2.44621836,0.00008636
2.44721836,0.00008636
2.44821836,0.00008636
2.44921836,0.00008636
2.45021836,0.00008636
2.45121836,0.00008636
2.45221836,0.00008636
2.45321836,0.00008636
2.45421836,0.00008636
2.45521836,0.00008636
2.45621836,0.00008636
2.45721836,0.00008636
2.45821836,0.00008636
2.45921836,0.00008636
2.46021836,0.00008636
2.46121836,0.00008636
2.46221836,0.00008636
2.46321836,0.00008636
2.46421836,0.00008636
2.46521836,0.00008636
2.46621836,0.00008636
2.46721836,0.00008636
2.46821836,0.00008636
2.46921836,0.00008636
2.47021836,0.00008636
2.47121836,0.00008636
2.47221836,0.00008636
2.47321836,0.00008636
2.47421836,0.00008636
2.47521836,0.00008636
2.47621836,0.00008636
2.47721836,0.00008636
2.47821836,0.00008636
2.47921836,0.00008636
2.48021836,0.00008636
2.48121836,0.00008636
2.48221836,0.00008636
2.48321836,0.00008636
2.48421836,0.00008636
2.48521836,0.00008636
2.48621836,0.00008636
2.48721836,0.00008636
2.48821836,0.00008636
2.48921836,0.00008636
2.49021836,0.00008636
2.49121836,0.00008636
2.49221836,0.00008636
2.49321836,0.00008636
2.49421836,0.00008636
2.49521836,0.00008636
2.49621836,0.00008636
2.49721836,0.00008636
2.49821836,0.00008636
2.49921836,0.00008636


==> results/pubsubcount/10pub.csv <==
1	,6.65E-05
2	,7.71E-05
3	,8.78E-05
4	,0.000100536
5	,0.000121176
6	,0.000141816
7	,0.000162456
8	,0.000183096
9	,0.000203736
10	,0.000224376

==> results/pubsubcount/10pub10000.csv <==
1	,5.02096E-05
2	,5.12736E-05
3	,5.23376E-05
4	,5.34016E-05
5	,5.44656E-05
6	,5.55296E-05
7	,5.65936E-05
8	,5.76576E-05
9	,5.87216E-05
10	,5.97856E-05


==> results/pubsubcount/1pub.csv <==
1,	5.69E-05
2,	5.80E-05
3,	5.90E-05
4,	6.01E-05
5,	6.12E-05
6,	6.22E-05
7,	6.33E-05
8,	6.44E-05
9,	6.54E-05
10,	6.65E-05

==> results/pubsubcount/2pub.csv <==
1,	5.80E-05
2,	6.01E-05
3,	6.22E-05
4,	6.44E-05
5,	6.65E-05
6,	6.86E-05
7,	7.08E-05
8,	7.29E-05
9,	7.50E-05
10,	7.71E-05

==> results/pubsubcount/3pub.csv <==
1	,5.90E-05
2	,6.22E-05
3	,6.54E-05
4	,6.86E-05
5	,7.18E-05
6	,7.50E-05
7	,7.82E-05
8	,8.14E-05
9	,8.46E-05
10	,8.78E-05

==> results/pubsubcount/4pub.csv <==
1	,6.01E-05
2	,6.44E-05
3	,6.86E-05
4	,7.29E-05
5	,7.71E-05
6	,8.14E-05
7	,8.56E-05
8	,8.99E-05
9	,9.42E-05
10	,0.000100536

==> results/pubsubcount/5pub.csv <==
1	,6.12E-05
2	,6.65E-05
3	,7.18E-05
4	,7.71E-05
5	,8.25E-05
6	,8.78E-05
7	,9.31E-05
8	,0.000100536
9	,0.000110856
10	,0.000121176

==> results/pubsubcount/6pub.csv <==
1	,6.22E-05
2	,6.86E-05
3	,7.50E-05
4	,8.14E-05
5	,8.78E-05
6	,9.42E-05
7	,0.000104664
8	,0.000117048
9	,0.000129432
10	,0.000141816

==> results/pubsubcount/7pub.csv <==
1	,6.33E-05
2	,7.08E-05
3	,7.82E-05
4	,8.56E-05
5	,9.31E-05
6	,0.000104664
7	,0.000119112
8	,0.00013356
9	,0.000148008
10	,0.000162456

==> results/pubsubcount/8pub.csv <==
1	,6.44E-05
2	,7.29E-05
3	,8.14E-05
4	,8.99E-05
5	,0.000100536
6	,0.000117048
7	,0.00013356
8	,0.000150072
9	,0.000166584
10	,0.000183096

==> results/pubsubcount/9pub.csv <==
1	,6.54E-05
2	,7.50E-05
3	,8.46E-05
4	,9.42E-05
5	,0.000110856
6	,0.000129432
7	,0.000148008
8	,0.000166584
9	,0.00018516
10	,0.000203736

==> results/recbar/ctremotesavg.csv <==
0		,0.00041309429222573
100		,0.0004474884387
200		,0.00051087891272
300		,0.000587506838398
400		,0.000674702130426
500		,0.000819395522165
600		,0.000921724651868
700		,0.00097998473614
800		,0.001094732031242
900		,0.00115697681662
1000	,0.001197631265128


==> results/recbar/ctremotesavg2.csv <==
0		,0.00041309429222573
100		,0.000449932858327
200		,0.000486178297422
300		,0.000534332858721
400		,0.00057955274783
500		,0.000639384347409
600		,0.000720845153907	
700		,0.000835271760155
800		,0.001004141667982
900		,0.001243730822176
1000	,0.001488889156669
							


==> results/recbar/ctremotesavg3.csv <==
0		,0.00041309429222573
100		,0.000465202488556
200		,0.00050542463799
300		,0.000552694905946
400		,0.000620049188108
500		,0.000673023903841
600		,0.000756393353854
700		,0.00087872350189
800		,0.001063599666667
900		,0.001329231881697
1000	,0.001590589061957


==> results/recbar/ctremotesavg4.csv <==
0		,0.000409353294593528
100		,0.000460378371218101
200		,0.000500317297158642
300		,0.000548041974611944
400		,0.000596280982636148
500		,0.000660454259800053
600		,0.000746808827808471
700		,0.000863803016328992
800		,0.00104145086714023
900		,0.00129691041958537
1000	,0.0015586515186793


==> results/recbar/ctremotesmax.csv <==
0		,0.000793936
100		,0.001122246
200		,0.001810822
300		,0.00288127
400		,0.004449926
500		,0.006514482
600		,0.00873381	
700		,0.011094094	
800		,0.013833138	
900		,0.016273137594	
1000	,0.017147796


==> results/recbar/ctremotesmax2.csv <==
0		,0.000793936
100		,0.000913604	
200		,0.000973604		
300		,0.001077842	
400		,0.001146498	
500		,0.001241611	
600		,0.001438475
700		,0.001721618	
800		,0.002213778	
900		,0.003095874	
1000	,0.003957154


==> results/recbar/ctremotesmax3.csv <==
0		,0.000793936
100		,0.000913604
200		,0.000973604
300		,0.00111381
400		,0.001565826
500		,0.001335988
600		,0.001473307
700		,0.001772994
800		,0.002302818
900		,0.003239146
1000	,0.00410177


==> results/recbar/ctremotesmax4.csv <==
0		,0.000783224
100		,0.000913604
200		,0.000973676
300		,0.00107717
400		,0.001174482
500		,0.001241611
600		,0.001438475
700		,0.001731762
800		,0.002236226
900		,0.003108178
1000	,0.003969458


==> results/recbar/ctremotesmin.csv <==
0,0.000055726
100,5.5726E-05	
200,5.5726E-05	
300,5.5726E-05	
400,5.5726E-05	
500,5.5726E-05	
600,5.5726E-05	
700,5.5726E-05	
800,5.5726E-05	
900,5.5726E-05	
1000,5.5726E-05


==> results/recbar/ctremotesmin2.csv <==
0,0.000055726
100,7.5632E-05
200,9.097E-05
300,9.7228E-05
400,0.00010185
500,9.6242E-05
600,0.000108204
700,0.000105338
800,0.000134234
900,0.00014865
1000,0.000153042
									


==> results/recbar/ctremotesmin3.csv <==
0,0.000055726
100,0.00007389
200,0.000091572
300,0.000105042
400,0.000100628
500,0.000110244
600,0.000110138
700,0.000120442
800,0.000131026
900,0.000143314
1000,0.000206618


==> results/recbar/ctremotesmin4.csv <==
0,0.000056026
100,0.00007389
200,0.000091572
300,0.000105042
400,0.000100628
500,0.000110244
600,0.000110138
700,0.000120442
800,0.000131026
900,0.000143314
1000,0.000206618

